Kinematic Closure of Drop Impact

Predicting how far a liquid droplet spreads upon impacting a solid surface is governed by a complex competition between inertia, surface tension, and viscous dissipation. Existing models typically estimate this maximum spreading diameter by prescribing the spreading time or velocity from a decoupled asymptotic limit, restricting predictive accuracy across regimes. Here, we formulate a reduced kinematic description by resolving both the characteristic spreading time and spreading velocity from an energy balance coupling capillary storage and viscous dissipation. Unifying these two asymptotically constrained closures via the kinematic relation $D_{\max} = V_s t_s$ yields a compact, parameter-free approximation for the maximum spreading ratio that bridges the inertio-capillary and inertio-viscous regimes. We quantify the accuracy of this reduced closure against the exact implicit energy relation and demonstrate that it quantitatively collapses our experimental measurements alongside extensive literature data across wide ranges of Weber and Ohnesorge numbers, droplet sizes, and surface wettabilities without adjustable prefactors.

==> Figures/Data/velocity_data_for_latex.csv <==
We,Ratio,LogOh
1.36543399,3.655622558,-2.710645627
1.41052838,3.192936729,-2.710645627
1.491396344,2.667110425,-2.710645627
4.616918693,2.290443738,-2.683341945
24.74069026,2.202691991,-2.683341945
4.62659282,2.112470805,-2.20146192
4.86655099,2.039577957,-1.629325391
4.734503173,1.982992895,-0.667687002
17.64871842,1.87538437,-1.629325391
58.43921391,1.823281194,-2.683341945
17.57149179,1.801737357,-2.20146192
30.95677455,1.643485676,-2.20146192
5.302411756,1.571715854,-0.910671704
15.56218214,1.565069567,-2.710645627
67.37576899,1.539113943,-2.710645627
16.56740262,1.438890379,-2.683341945
15.35253272,1.435960334,-2.710645627
68.4227738,1.42508247,-2.710645627
15.45140858,1.403044156,-2.710645627
66.43438485,1.348836508,-2.710645627
2.136345797,2.44439133,0.420029768
5.100692455,1.928392571,-0.375838636
6.114068734,1.896923333,-0.066286844
16.85313176,1.791474437,-0.667687002
18.24177288,1.69772028,-0.910671704
44.36733895,1.533324655,-2.20146192
110.5385759,1.479727571,-2.683341945
57.8815491,1.463262086,-2.211434501
44.35353846,1.447625045,-1.629325391
57.39432117,1.445324408,-2.20146192
57.3145794,1.440679755,-2.211340726
215.0159804,1.425610532,-2.683341945
119.128605,1.421449834,-2.265188297
77.2906308,1.41970001,-2.147355231
57.7438118,1.415677853,-2.210917152
60.0343379,1.410225593,-2.091297125
60.1537938,1.397430913,-2.091728773
90.2014541,1.397228383,-2.212904928
79.861087,1.390138489,-2.269763579
78.4457444,1.387016501,-2.26975832
121.227712,1.384119592,-2.212205728
115.322017,1.371358427,-2.263437825
92.3011909,1.34678571,-2.212473057
89.2650745,1.344527677,-2.63968615
76.7623598,1.335637498,-2.147702306
122.20537,1.328922721,-2.212252931
123.386399,1.326889237,-2.212207302
66.1286744,1.322048485,-1.668019777
87.0849389,1.317354477,-2.632495946
116.418441,1.314991778,-2.265492601
91.128142,1.308581775,-2.213080671
59.8843129,1.305578835,-2.090753797
110.32249,1.300004832,-2.14526359
115.361767,1.295142202,-2.145332527
78.0520378,1.290243196,-2.147655319
80.6850946,1.287783859,-2.270066705
163.912576,1.286043048,-2.580249152
65.5881574,1.27325262,-1.667964402
66.6150299,1.268947501,-1.989049654
114.846183,1.268444128,-2.146268853
60.3939048,1.266685254,-2.090853156
67.7768387,1.263722822,-1.668225882
67.7110936,1.261708376,-1.665334303
86.5554857,1.240243111,-2.04440095
69.87644775,1.239246691,-2.20146192
96.0297052,1.237922417,-2.091856486
177.515105,1.235592736,-2.581506843
173.855758,1.231365798,-2.580315523
112.453525,1.230353533,-2.145540447
65.66901,1.227866928,-1.668231922
85.6194033,1.226917053,-2.043766571
116.029869,1.223336929,-2.578114649
95.0217302,1.215257509,-2.091305815
161.232291,1.211209338,-2.57855317
185.055718,1.207491037,-2.659836134
187.482939,1.207284107,-2.655145315
119.599151,1.195789217,-2.579207896
62.001967,1.186432017,-2.091378822
67.1726401,1.181481557,-1.990859749
98.2525464,1.181277475,-2.09135908
64.1802339,1.176749001,-1.99099453
184.486787,1.176463987,-2.580753683
84.3009726,1.1693887,-2.045618807
95.3602401,1.169001191,-2.650394748
92.8946668,1.157631187,-2.091653979
178.44275,1.145005735,-2.65594192
181.582618,1.127437999,-2.582094281
163.408099,1.120781225,-2.577703798
177.977628,1.117215128,-2.578348789
180.865274,1.104647252,-2.580254244
116.503915,1.102499776,-2.579000007
95.7700643,1.095454295,-2.091152782
2188.257224,1.857830271,1.672367128
2129.782733,1.771025502,1.672367128
2119.359576,1.02782392,0.357917737
2108.420965,1.049654577,0.357917737
2096.287794,1.112961841,0.357917737
2030.096021,1.710616438,1.672367127
1324.691359,2.030959752,1.672367127
1312.533889,1.969844358,1.672367127
1306.013298,1.766508736,1.672367128
1303.993375,1.825368308,1.672367127
1197.548544,0.990914691,0.357917737
1187.794837,0.962179318,0.357917737
1162.805186,1.098875351,0.357917737
1101.778639,1.195107131,-0.910671704
1087.744282,1.238304875,0.420029768
1086.374081,1.33699325,-0.375838636
1069.256851,1.261651628,-0.066286844
1046.064056,1.390878045,-0.667687002
952.7076825,1.691817212,-1.629325391
935.4099751,1.008242589,0.357917737
906.4205047,1.178062622,0.420029768
903.9782729,1.002572264,-0.910671704
901.1991274,1.195729194,-0.066286844
873.4408094,1.20849694,-0.375838636
863.6748921,1.256896511,-0.667687002
780.6522684,1.176755353,-2.683341945
719.1829697,1.231154562,-1.629325391
714.8134317,1.171065796,-0.910671704
691.1365498,1.06741573,0.374269238
687.1261193,1.222049761,-0.066286844
683.3114429,1.179226542,0.420029768
682.7845231,1.047547273,0.374269238
678.0812158,1.263925019,-0.667687002
676.5867139,1.032666822,0.374269238
673.8403394,1.31400761,-0.375838636
610.0496348,1.190939001,-2.683341945
589.1132763,1.091715976,0.357917737
581.1841354,1.193438091,0.357917737
562.8445222,1.856430353,1.672367127
554.7701649,1.186666667,0.357917737
545.4990297,1.973662551,1.672367128
544.7368936,1.761230769,1.672367127
538.5940483,2.043745392,1.672367128
504.6276257,1.172371489,-2.20146192
493.8388943,2.219139396,-1.629325391
473.3686763,1.199232704,-0.910671704
472.207332,1.311892669,0.420029768
465.543096,1.153421948,-0.066286844
463.380332,1.182308871,0.354904442
459.7577509,1.299903756,-0.375838636
458.5719031,1.276317692,-0.667687002
453.359119,1.077417978,0.355476123
434.523275,1.072603207,0.355324145
419.005363,1.081002469,-2.652707379
415.670438,1.159609074,0.355017575
414.2396013,1.082450596,-2.683341945
402.578212,1.125167329,-2.651575859
397.324267,1.144784854,-2.650632261
390.013341,1.039360353,0.353744995
383.574484,1.100189964,-2.20146192
381.131995,1.168302186,0.354886602
373.934807,1.102139992,0.355486858
372.494619,1.096960193,0.354540987
359.396027,1.14847255,0.355347815
350.223782,1.192868565,-2.268549492
346.696263,1.199056168,-2.268424263
342.7576621,1.13326923,0.374269238
342.7005382,1.153558913,0.374269238
341.6873812,1.10617284,0.374269238
330.783369,1.257409189,-2.268737634
324.80368,1.086800187,-2.653102213
323.426809,1.275866272,-2.267374457
320.657051,1.229226033,-2.267531531
319.972072,1.116617415,0.355360268
319.623278,1.137367694,-2.656093071
318.047011,1.192667451,0.356216917
316.325786,1.125453707,0.355879413
315.859057,1.407902358,0.355592215
314.488943,0.966066665,-2.581680209
314.464077,1.151759671,0.356553361
313.827922,1.077128875,-2.646341821
309.7807507,1.048900049,-2.710645627
309.067206,1.052787662,-2.091772278
308.7381229,1.340079674,-2.710645627
306.345034,1.117529799,-2.581838684
304.1983166,1.205271066,-2.710645627
303.310742,1.215947873,-2.267805468
303.252478,1.058338017,-2.581605034
301.233593,0.985699006,-2.584709141
292.045824,1.079855909,-2.090195182
292.044211,1.026522765,-2.589972585
291.00829,1.144485865,-2.209255474
290.037169,1.031523587,-2.092330796
289.85043,1.152379881,-2.207787
289.396848,1.047968763,-2.589363041
289.392795,1.084219382,-2.091847824
287.922759,1.26464245,0.356105328
286.738448,1.121937507,-2.584348487
284.226564,1.185447893,-2.207769411
283.884232,1.092018403,-2.590436088
283.019678,1.045493705,-2.651167469
280.33513,1.285223903,-2.267251393
278.137523,1.091698039,-1.668986142
276.900374,1.245546383,-2.146141821
276.226027,1.233018967,-2.268161496
276.115636,1.090262881,-2.092114901
274.56293,1.015181277,-2.049031043
274.072886,1.014781702,-2.580439836
273.731876,1.186876863,-2.657525017
273.408019,1.169415333,-2.091744047
272.713196,1.237006783,-2.146609623
271.842601,1.047420818,-2.583996659
271.547234,1.042576964,-2.048409044
270.549701,1.230716093,-2.267808686
268.293191,1.224422645,-2.146870998
268.194459,1.103278525,-2.091123134
267.377967,1.235762129,-2.14612898
265.497369,1.235722532,0.355229809
264.603424,1.159829539,-2.048156866
264.06505,1.246633766,-2.209166637
263.538273,1.082436044,-1.990024407
261.691329,1.079571299,-1.668419242
260.0801485,1.172885421,-2.20146192
257.2232156,1.263589876,-1.629325391
257.146498,1.132533194,-2.645844991
255.187298,0.983787161,-1.668326886
254.84993,1.044094553,-1.990500285
254.416718,1.21502035,-2.092365328
254.348894,0.998033113,-1.669418088
254.149916,1.147117734,-2.09213749
249.518277,1.277646954,-2.209651112
249.237212,1.675870532,1.672367127
247.9189348,1.722328244,1.672367128
247.577712,1.060201954,-1.669021828
246.952819,1.232268972,-2.267317288
246.8832269,1.299548372,-0.910671704
246.051359,1.581129799,0.420029768
245.422899,1.085464805,-1.668959941
245.242482,1.282759895,0.355126506
244.906237,1.25285129,-2.267583223
244.398025,1.233719807,-2.209448757
242.906872,1.298844087,0.355234865
242.5980694,1.188742688,-0.066286844
242.544969,1.219863227,-2.212139028
242.252276,1.146501018,-2.092513262
240.915509,1.229049453,-2.143865956
239.992852,1.215761427,-2.212029932
238.977535,1.251732389,-2.266437779
238.9763084,1.337572948,-0.375838636
238.7574582,1.432287688,-0.667687002
238.337926,1.279230397,-2.143439145
237.616213,1.261946517,-2.14469802
236.541725,1.123226075,-1.66875485
235.366645,1.126923615,-2.091646819
234.278309,1.10691876,-1.722586725
234.194178,1.016129297,-1.720768071
233.710304,1.218405427,-2.091926632
233.202536,1.122679751,-2.091454337
232.50447,1.059613408,-1.720936338
231.330639,1.05725423,-2.091525223
230.715957,1.050635126,-1.722761895
230.6963967,1.664640324,1.672367127
229.728398,1.337692311,-2.211665029
225.301543,1.277218855,-2.144827827
225.09337,1.030363634,-1.722711558
223.804449,1.132574354,-2.046983917
223.234118,1.104424043,-2.582190326
222.693538,1.052292949,-2.047611173
219.704865,1.18789842,-2.212648688
219.597225,1.24720458,-2.582399962
218.709827,1.223920342,-2.211662999
218.520686,0.978892479,-2.047146556
217.80246,1.114327803,-2.582518564
216.864338,1.109890988,-2.049098472
214.461061,0.952294909,-1.668664494
214.099333,1.207145957,-2.212836854
213.901584,1.139393984,-2.047924744
213.727898,1.199465116,0.354716652
212.453197,1.205060781,-2.269913144
212.420062,1.236891212,-2.269879273
211.794661,1.122322488,-1.669522235
208.111704,1.373978649,0.355066791
207.76064,1.12291722,-1.668950491
206.808175,1.072586402,-1.991241073
206.598921,1.259162661,-1.318277767
205.731612,1.164815519,-2.09200051
205.408559,1.237618471,-2.146842541
202.634267,1.154771985,-1.375729485
201.621609,1.341275974,-2.270710712
201.314093,1.01408985,-1.669405183
201.166126,1.321491207,-2.146103688
200.829993,1.103758247,-1.668882381
199.565035,1.103241406,-1.318688508
199.215771,1.211103403,-1.375878238
198.796987,1.247808061,-2.144802889
198.579325,1.187697707,-1.375183394
198.125299,1.348811184,0.355340501
195.936305,1.186520353,-1.374829201
194.630868,1.298431483,-2.146956266
194.013292,1.142159308,-2.091349998
193.372817,0.919364483,-1.319237735
192.783145,1.176259329,-2.091774586
190.779692,1.200552178,-2.091319468
190.236685,1.066127823,-1.991113766
190.229893,1.087780869,-1.991106012
189.475738,1.143199699,-1.318719144
189.03764,1.232808978,-2.091148483
185.052029,1.292797013,-2.213009294
184.468707,1.05393894,-2.04807325
183.823603,1.281545916,-2.211563003
183.38104,1.068245512,-1.720902751
183.23459,1.081620204,-1.722469927
182.269079,0.946368099,-1.66931003
181.860451,1.148440484,-1.668822663
181.301769,1.273748829,-2.212800441
180.676634,1.10315024,-1.669173549
180.367686,1.177963989,-1.668801919
179.643571,1.164648706,-2.047803632
175.683094,1.069799201,-1.720364445
175.622562,1.038990191,-1.722725593
175.366292,1.077774208,-1.722408497
173.966686,1.163149739,-2.048254857
173.5549295,1.239325068,0.357917737
172.0045411,1.356292516,0.357917737
171.889893,1.082364053,-1.669115908
170.162767,0.992281496,-1.319450216
169.824749,1.269859514,0.357917737
168.797526,1.338749773,-2.091707769
167.0745961,1.325992063,0.357917737
165.820041,1.043665691,-1.319563499
164.660111,1.185598942,-2.091647764
164.6085842,1.415469382,0.357917737
164.382256,1.198844682,-2.091281031
164.041725,1.237794735,-2.046878519
162.591375,1.333317753,-2.269822206
161.69883,1.209596186,-2.091296234
160.862617,1.292216878,-2.265476334
160.527959,1.324554626,-2.146472038
159.127522,1.275420392,-2.146530045
159.099076,1.040153889,-1.319558685
158.713791,1.014985406,-1.319032187
158.235573,1.245756477,-2.145309457
157.816685,1.182443701,-2.091459338
157.671694,1.113736163,-1.319485866
155.912608,1.297398442,-2.212989613
154.996661,1.277543024,-2.146754348
153.889022,1.231035887,0.355642608
152.951152,1.364529641,-2.266235878
152.890793,1.292920001,-2.212915601
152.826786,1.248441337,0.374269238
152.696546,1.449525789,0.355353647
152.6720638,1.204630788,0.374269238
151.979344,1.511816878,0.354735002
151.8610583,1.138772339,0.374269238
151.35203,1.199185374,-1.375504328
150.180566,1.329013911,-1.373817072
147.980025,1.324430453,-2.212166662
146.497726,1.257632494,-1.372433232
145.237247,1.240112479,-1.374268736
144.846119,1.262478291,-1.375551101
143.724985,1.136340573,-1.990899904
141.097173,1.170698441,-1.668727221
139.880514,1.154919193,-1.668622934
137.63284,1.101071177,-1.669211879
136.83385,0.99538475,-2.049319745
136.790692,1.063460919,-1.66961283
135.022716,1.108711537,-1.66852864
134.687439,1.135036844,-1.990597661
134.261509,1.018669424,-2.050505859
134.1250755,1.297554946,-2.20146192
133.743406,1.401891122,-1.629325391
133.290123,1.115137528,-1.720777329
132.334538,1.202379191,-1.990906888
132.331443,1.172008604,-2.050936084
131.955159,1.161927668,-2.091483432
131.889712,1.162615369,-2.091375705
131.719371,1.012572047,-2.046354922
131.473637,1.138258831,-1.721572689
130.945488,1.232628754,-2.091584537
130.472975,1.228843693,-2.090799548
128.587637,1.13320002,-1.721954151
128.4233851,1.376666087,-0.910671704
127.817072,1.148641668,-2.091684418
126.4926794,1.433083242,-0.066286844
126.300005,1.135188824,-1.719803894
125.6649013,1.207631697,0.420029768
125.2423501,1.485451608,-0.375838636
123.7718663,1.620339364,-0.667687002
121.312726,1.063586912,-1.319086944
119.217232,1.067665182,-1.318877743
118.52721,1.06204717,-1.318836733
115.554648,1.172445265,-1.318949496
112.554816,1.22841287,-1.319322616
108.76555,1.057806693,-1.669076057
107.541255,1.132879229,-1.668372654
104.905524,1.09219104,-1.668521133
104.284739,1.139079733,-1.668959154
102.512692,1.092790346,-1.668711969
96.86540269,2.861760461,1.672367128
94.9592077,1.341925533,-1.37404284
93.9218989,1.093460943,-1.375385605
93.8016139,1.286218987,-1.374096634
93.7427437,1.317910978,-1.373960309
92.7618336,1.3380859,-1.375325696
92.6405828,1.691857176,0.356615499
90.1449522,1.731413805,0.356843454
90.0839806,1.427288768,0.356990375
80.18988272,2.55021834,1.672367128
79.82415366,2.524882423,1.672367128
78.6994128,1.304413998,-1.722076465
78.0378901,1.514026949,-1.722019736
77.65905405,1.773090314,1.672367128
76.85984706,2.477810825,1.672367128
76.8092103,1.378277091,-1.720357179
76.7799438,1.328367605,-1.720676735
76.6540999,1.296536575,-1.721709131
75.8464609,2.804320989,1.672367127
72.9689326,1.306749399,-1.318080949
72.7669219,1.184564594,-1.317478954
71.9558418,1.22037475,-1.318649104
70.25351222,1.436893329,-1.629325391
70.0473159,1.237547121,-1.31827472
68.5812703,1.349482476,-1.317994909
68.17662939,1.526081493,-0.910671704
65.397935,1.533452408,-0.667687002
65.15332223,1.536954967,-0.375838636
64.65224715,1.423126025,-0.066286844
63.01220066,1.248209746,0.420029768
57.53290133,1.372325975,0.357917737
57.53290133,1.372325975,0.357917737
53.43208485,1.45315904,0.357917737
43.83010702,1.535160001,-0.910671704
41.79835659,1.555025566,-0.375838636
40.98397828,1.412677924,-0.066286844
40.55000544,1.572540372,-0.667687002
39.19719106,1.205490283,0.420029768
30.63209085,1.431089744,0.374269238
30.18404737,1.499338842,0.374269238
29.44936271,1.484587814,0.374269238
17.58373534,1.840719575,-0.375838636
16.71291332,1.683475647,-0.066286844
14.87876605,1.515156921,0.420029768
315.6369285,1.944101599,-2.647941378
322.8103087,1.583659143,-2.663501278
325.6470537,1.713126644,-2.658831265
238.8963156,1.760365409,-2.662343157
241.4131687,1.692966589,-2.658831265
256.8231496,1.614106961,-2.666939037
160.9591042,1.877024423,-2.661178826
172.1605426,1.756823576,-2.666939037
165.4521496,1.73655914,-2.660008218
102.0100174,1.604807,-2.645445405
98.0679744,1.716767764,-2.647941378
97.91238216,1.633158508,-2.646696978
0.453799094,4.059629265,-2.569602269
0.281800272,5.505853717,-2.564195834
0.277931361,5.498690476,-2.567815039
1.199996752,3.06345304,-2.567815039
1.113632609,3.212917884,-2.57487736
1.269045865,2.873719322,-2.569602269
7.910991746,1.55501606,-2.577059763
8.590732513,1.37189976,-2.566012977
7.343706645,1.506314657,-2.558651348
14.22491267,1.556956916,-2.567815039
15.66441027,1.536415441,-2.571374909
15.53534827,1.561371992,-2.571374909
24.01253974,1.644466324,-2.57487736
25.12299345,1.660463013,-2.580027338
24.1139397,1.694637346,-2.580027338
19.98230759,1.42334184,-2.567815039
15.74594841,1.639872833,-2.571374909
15.62485903,1.632159443,-2.569602269
34.16815225,1.618701501,-2.576607626
31.97160473,1.770667333,-2.569602269
33.06054596,1.695781509,-2.569602269
2122.399329,0.314285714,2.010052033
5176.628206,0.541666667,1.882476569
2239.466602,0.394642857,0.782091478
2187.617129,0.373214286,0.785854738
1643.221359,1.2675,-0.609187574
1602.811352,0.635526316,-0.60318225
1085.267507,0.301545455,0.922340173
1648.352442,0.917763158,0.812079272
1278.335551,0.806,0.02764337
1285.381992,0.820795455,-0.357481113
1443.331265,0.8835,0.454599422
1387.662507,0.942616279,-0.918405148
1714.476365,0.694270833,-0.958628952
1710.516452,0.691538462,-0.960057515
1734.436385,0.631071429,-0.957933732
1722.314525,0.6045,-0.959124192
1698.82691,0.668796296,-0.957633359
150.1115932,0.869636964,0.800655041
144.4745893,0.835533553,0.807880156
114.423139,0.922619048,0.791840835
114.5378343,0.922619048,0.789307665
28.03728915,1.318634146,0.782245996
26.91913334,1.095333333,0.782029048
979.1897233,2.069044879,1.96846624
970.4057224,2.167479675,1.977537995
967.2568965,2.098386462,1.964895408
151.855292,2.238888889,1.956980314
111.4077974,2.857973422,1.991535689
1.418293858,5.47979798,1.917338619
1.11813112,7.862318841,1.929269122
2076.861824,1.75867137,1.990892045
2414.940707,1.614921466,1.974113842
113.7242138,2.551956815,1.961558942
94.84905752,2.605994152,1.976968
87.53372959,2.829365079,1.967824621
100.1030308,2.801481481,1.966227604
75.58662474,3.011586453,1.970305816
827.7044444,0.963425513,0.410750302
835.9814889,0.847457627,0.408589615
835.9814889,0.874899112,0.408589615
844.2585333,0.862865948,0.406450216
841.6587662,0.908783784,0.408589615
827.7044444,0.923728814,0.410750302
850.4663167,0.916868442,0.404859387
835.9814889,0.93220339,0.408589615
564.9082833,0.951977401,0.493698974
556.6312389,1.06440678,0.496904158
540.9440878,0.9525287,0.500157361
561.5865991,1.024283935,0.490540413
575.47168,1.042053185,0.488201282
564.204366,0.961126416,0.496904158
569.305912,0.963718821,0.490540413
561.5865991,0.98173516,0.490540413
567.6687644,0.927291886,0.488201282
425.9384667,1.030172414,0.547590496
433.9373111,0.961685824,0.543550431
430.9497998,1.038062284,0.543550431
435.8885156,1.023116438,0.545561068
415.1727492,1.051038062,0.551649353
129.7186604,2.833806818,1.939133967
151.4169643,2.358247423,1.947836989
196.9428188,3.136792453,1.929288313
142.8691696,2.693965517,1.913202515
147.8924026,3.505747126,1.905698843
128.7155779,2.693965517,1.93585622
130.7088749,2.727272727,1.937482656
133.3639783,2.696629213,1.938023258
125.8243228,2.75862069,1.940789474
132.8678781,2.696629213,1.938832529
29.92155848,3.518518519,2.045554177
46.79926546,3.345588235,2.048541917
35.60449206,3.771186441,2.046252137
1.887563843,9.402985075,2.040306496
1.779831584,10,2.03990642
1.519868963,8.5,2.039430695
1.824458998,8.148148148,2.050919237
2.313542424,7.581699346,2.053705219
1.736855957,8.396946565,2.048541917
1.847569516,8.823529412,2.051391037
2.135646043,7.891156463,2.053705219
2.220134215,6.219512195,2.092806756
2.504264206,5.6,2.094850498
1.975742049,6.979865772,2.076473669
2.453332747,6.153846154,2.084160999
33.27687785,4.380952381,2.089421786
33.24895196,2.633333333,2.068414793
32.07533162,2.295081967,2.08339678
35.01501483,4.698412698,2.078365915
34.00745428,2.5,2.063516711
34.11312427,1.764705882,2.117200687
31.33199977,1.638888889,2.160490962
32.94877536,1.561643836,2.155555744
33.88224768,3.436619718,2.137424765
34.00299475,2,2.098307295
35.37430663,1.797101449,2.115657645
33.1908532,3.594202899,2.129492405
34.76784021,3.594202899,2.119412757
34.66328343,1.826086957,2.120066764
27.95681013,1.777777778,1.680169688
27.9402541,2.98245614,1.658021926
27.03865027,1.988304094,1.665144598
27.4700254,2.779661017,1.676684728
28.69889253,2.983050847,1.667181689
116.8784726,1.798319328,1.666941944
123.5939524,1.914529915,1.647449498
115.0088951,1.779661017,1.666778538
115.1446694,3.529411765,1.670187289
111.9602268,3.462184874,1.676277323
31.47814195,3.526315789,1.757071294
36.38775076,2.08,1.719845904
32.60705257,3.631578947,1.749420067
32.02207678,1.815789474,1.753351091
33.16491645,1.973333333,1.739984056
7.056883071,3.470588235,1.732434703
6.420872975,4.258064516,1.712826901
7.004326176,3.757575758,1.721093005
6.745381404,4.322580645,1.702120685
99.1672828,1.365079365,1.727448585
105.910844,2.728682171,1.723381742
103.2957776,2.821705426,1.728810672
100.6493391,2.6875,1.731066752
102.5584713,1.375,1.726986447
97.81340363,2.708661417,1.733866782
6.428073432,1.725490196,0.527304432
5.298491039,1.82078853,0.529151521
5.3301136,2.032258065,0.527859391
5.30753483,1.967741935,0.528781197
5.033619304,1.951612903,0.54028744
83.98548889,1.438461538,0.551707155
85.19102222,1.169230769,0.548612367
83.58364444,1.163076923,0.55274863
86.7984,1.2,0.544553422
85.99471111,1.181538462,0.546573411
88.138896,1.190839695,0.544553422
87.832448,1.181818182,0.548612367
71.96751808,2.192982456,2.179489111
76.10586655,2.412280702,2.167348306
71.96751808,2.368421053,2.179489111
69.55130298,2.389380531,2.183078331
69.55130298,2.389380531,2.183078331
52.37556338,3.984375,2.173859402
51.38660203,3.90625,2.177998805
51.38660203,3.984375,2.177998805
109.2857422,3.160714286,2.177998805
117.0024521,3.169014085,2.169343385
113.5122199,2.957746479,2.175919558
118.282923,3.138297872,2.163910611
110.0943542,3.138297872,2.179489111
796.884426,1.063337957,0.43912674
773.6897031,1.025046382,0.444133238
820.3309556,1.082949309,0.434233073
764.1918362,0.883550489,0.445403108
778.721818,1.030975497,0.444133238
651.516152,0.92808552,0.461250667
651.1742038,0.931253047,0.459884956
664.2328167,1.050847458,0.458527782
634.26069,0.905743741,0.462625021
664.2328167,0.949152542,0.458527782
659.737176,0.923226433,0.458527782
309.1352456,0.994923858,0.449257894
304.177888,0.861678005,0.450558181
309.1352456,0.974619289,0.449257894
306.0047822,0.994897959,0.449257894
312.8264127,1.010152284,0.446680449
244.2168,1.107936508,0.461250667
238.824,1.050793651,0.466099451
234.6540436,1.018355946,0.46750494
244.2168,1.095238095,0.461250667
239.2252262,1.08858739,0.463315474
174.407646,0.92893401,0.573549396
169.9011627,1.204081633,0.577023826
171.6392707,0.908629442,0.577023826
167.1608213,1.19047619,0.580554753
168.8708953,0.873096447,0.580554753
194.8517556,1.221052632,0.533767369
189.7014889,1.157894737,0.539584161
194.3059129,1.183246073,0.536656289
177.6842,1.031578947,0.553795125
209.9105313,1.284974093,0.524406125


==> Figures/Data/velocity_data_for_latex_Re.csv <==
Re,We,Ratio,LogOh
1036.377696,4.616918693,2.290443738,-2.683341945
13476.30271,780.6522684,1.176755353,-2.683341945
1963.220851,16.56740262,1.438890379,-2.683341945
2399.097238,24.74069026,2.202691991,-2.683341945
7072.570968,215.0159804,1.425610532,-2.683341945
3687.178199,58.43921391,1.823281194,-2.683341945
11913.09295,610.0496348,1.190939001,-2.683341945
9816.750475,414.2396013,1.082450596,-2.683341945
5071.061495,110.5385759,1.479727571,-2.683341945
6215.66198,185.055718,1.207491037,-2.659836134
7519.47818,273.731876,1.186876863,-2.657525017
8098.64331,319.623278,1.137367694,-2.656093071
6049.10849,178.44275,1.145005735,-2.65594192
6189.08136,187.482939,1.207284107,-2.655145315
8107.98028,324.80368,1.086800187,-2.653102213
9200.62161,419.005363,1.081002469,-2.652707379
8994.99637,402.578212,1.125167329,-2.651575859
7534.87038,283.019678,1.045493705,-2.651167469
8916.71338,397.324267,1.144784854,-2.650632261
4365.94656,95.3602401,1.169001191,-2.650394748
7846.71017,313.827922,1.077128875,-2.646341821
7094.72061,257.146498,1.132533194,-2.645844991
4121.23079,89.2650745,1.344527677,-2.63968615
4003.75479,87.0849389,1.317354477,-2.632495946
6561.55425,283.884232,1.092018403,-2.590436088
6648.08994,292.044211,1.026522765,-2.589972585
6608.6072,289.396848,1.047968763,-2.589363041
6670.53769,301.233593,0.985699006,-2.584709141
6502.66606,286.738448,1.121937507,-2.584348487
6326.38208,271.842601,1.047420818,-2.583996659
5643.51852,217.80246,1.114327803,-2.582518564
5665.17573,219.597225,1.24720458,-2.582399962
5709.13893,223.234118,1.104424043,-2.582190326
5147.91559,181.582618,1.127437999,-2.582094281
6682.57908,306.345034,1.117529799,-2.581838684
6768.35141,314.488943,0.966066665,-2.581680209
6645.1871,303.252478,1.058338017,-2.581605034
5083.05138,177.515105,1.235592736,-2.581506843
5172.92661,184.486787,1.176463987,-2.580753683
6300.46891,274.072886,1.014781702,-2.580439836
5016.6068,173.855758,1.231365798,-2.580315523
5116.01535,180.865274,1.104647252,-2.580254244
4870.29525,163.912576,1.286043048,-2.580249152
4150.22789,119.599151,1.195789217,-2.579207896
4094.21143,116.503915,1.102499776,-2.579000007
4811.48551,161.232291,1.211209338,-2.57855317
5052.79288,177.977628,1.117215128,-2.578348789
4077.55239,116.029869,1.223336929,-2.578114649
4834.3778,163.408099,1.120781225,-2.577703798
2648.3736,201.621609,1.341275974,-2.270710712
1672.8745,80.6850946,1.287783859,-2.270066705
2713.59343,212.453197,1.205060781,-2.269913144
2713.1702,212.420062,1.236891212,-2.269879273
2373.40011,162.591375,1.333317753,-2.269822206
1663.14911,79.861087,1.390138489,-2.269763579
1648.32564,78.4457444,1.387016501,-2.26975832
3376.8321,330.783369,1.257409189,-2.268737634
3473.14015,350.223782,1.192868565,-2.268549492
3454.60855,346.696263,1.199056168,-2.268424263
3081.72438,276.226027,1.233018967,-2.268161496
3047.41931,270.549701,1.230716093,-2.267808686
3226.63146,303.310742,1.215947873,-2.267805468
2897.89834,244.906237,1.25285129,-2.267583223
3315.52211,320.657051,1.229226033,-2.267531531
3328.60656,323.426809,1.275866272,-2.267374457
2908.20008,246.952819,1.232268972,-2.267317288
3098.06236,280.33513,1.285223903,-2.267251393
2855.06709,238.977535,1.251732389,-2.266437779
2283.03334,152.951152,1.364529641,-2.266235878
1988.39879,116.418441,1.314991778,-2.265492601
2337.24317,160.862617,1.292216878,-2.265476334
2010.00124,119.128605,1.421449834,-2.265188297
1969.67213,115.322017,1.371358427,-2.263437825
1559.21832,91.128142,1.308581775,-2.213080671
2221.55065,185.052029,1.292797013,-2.213009294
2039.06106,155.912608,1.297398442,-2.212989613
2018.8603,152.890793,1.292920001,-2.212915601
1550.64255,90.2014541,1.397228383,-2.212904928
2388.60596,214.099333,1.207145957,-2.212836854
2197.86727,181.301769,1.273748829,-2.212800441
2418.62493,219.704865,1.18789842,-2.212648688
1567.02783,92.3011909,1.34678571,-2.212473057
1802.17963,122.20537,1.328922721,-2.212252931
1810.67684,123.386399,1.326889237,-2.212207302
1794.76124,121.227712,1.384119592,-2.212205728
1982.75115,147.980025,1.324430453,-2.212166662
2538.25449,242.544969,1.219863227,-2.212139028
2524.23094,239.992852,1.215761427,-2.212029932
2467.58642,229.728398,1.337692311,-2.211665029
2407.67103,218.709827,1.223920342,-2.211662999
2206.80338,183.823603,1.281545916,-2.211563003
1237.95419,57.8815491,1.463262086,-2.211434501
1231.61021,57.3145794,1.440679755,-2.211340726
1235.0083,57.7438118,1.415677853,-2.210917152
2559.77795,249.518277,1.277646954,-2.209651112
2532.19766,244.398025,1.233719807,-2.209448757
2761.9013,291.00829,1.144485865,-2.209255474
2630.40184,264.06505,1.246633766,-2.209166637
2747.09687,289.85043,1.152379881,-2.207787
2720.20568,284.226564,1.185447893,-2.207769411
1059.238143,44.36733895,1.533324655,-2.20146192
1841.691612,134.1250755,1.297554946,-2.20146192
2564.575698,260.0801485,1.172885421,-2.20146192
342.0523355,4.62659282,2.112470805,-2.20146192
884.7891177,30.95677455,1.643485676,-2.20146192
666.6014243,17.57149179,1.801737357,-2.20146192
3572.295951,504.6276257,1.172371489,-2.20146192
3114.488811,383.574484,1.100189964,-2.20146192
1329.313238,69.87644775,1.239246691,-2.20146192
1204.748466,57.39432117,1.445324408,-2.20146192
1231.05219,76.7623598,1.335637498,-2.147702306
1241.21622,78.0520378,1.290243196,-2.147655319
1234.29411,77.2906308,1.41970001,-2.147355231
1956.87068,194.630868,1.298431483,-2.146956266
2297.07843,268.293191,1.224422645,-2.146870998
2009.79522,205.408559,1.237618471,-2.146842541
1745.48258,154.996661,1.277543024,-2.146754348
2314.52939,272.713196,1.237006783,-2.146609623
1767.67612,159.127522,1.275420392,-2.146530045
1775.20037,160.527959,1.324554626,-2.146472038
1500.81491,114.846183,1.268444128,-2.146268853
2329.71927,276.900374,1.245546383,-2.146141821
2289.24244,267.377967,1.235762129,-2.14612898
1985.55131,201.166126,1.321491207,-2.146103688
1482.6102,112.453525,1.230353533,-2.145540447
1500.9405,115.361767,1.295142202,-2.145332527
1757.76786,158.235573,1.245756477,-2.145309457
1467.55916,110.32249,1.300004832,-2.14526359
2095.12486,225.301543,1.277218855,-2.144827827
1967.92158,198.796987,1.247808061,-2.144802889
2150.97843,237.616213,1.261946517,-2.14469802
2161.7145,240.915509,1.229049453,-2.143865956
2148.00715,238.337926,1.279230397,-2.143439145
1925.9597,242.252276,1.146501018,-2.092513262
1973.05027,254.416718,1.21502035,-2.092365328
2106.48138,290.037169,1.031523587,-2.092330796
1970.98117,254.149916,1.147117734,-2.09213749
2054.28361,276.115636,1.090262881,-2.092114901
1772.76441,205.731612,1.164815519,-2.09200051
1889.14617,233.710304,1.218405427,-2.091926632
1210.7634,96.0297052,1.237922417,-2.091856486
2101.80142,289.392795,1.084219382,-2.091847824
1715.17768,192.783145,1.176259329,-2.091774586
2171.69455,309.067206,1.052787662,-2.091772278
2042.44171,273.408019,1.169415333,-2.091744047
957.988476,60.1537938,1.397430913,-2.091728773
1604.68875,168.797526,1.338749773,-2.091707769
1396.30036,127.817072,1.148641668,-2.091684418
1190.28064,92.8946668,1.157631187,-2.091653979
1584.68142,164.660111,1.185598942,-2.091647764
1894.60761,235.366645,1.126923615,-2.091646819
1412.9598,130.945488,1.232628754,-2.091584537
1877.76743,231.330639,1.05725423,-2.091525223
1418.06657,131.955159,1.161927668,-2.091483432
1550.7286,157.816685,1.182443701,-2.091459338
1885.04174,233.202536,1.122679751,-2.091454337
971.81043,62.001967,1.186432017,-2.091378822
1417.36324,131.889712,1.162615369,-2.091375705
1223.2944,98.2525464,1.181277475,-2.09135908
1718.95988,194.013292,1.142159308,-2.091349998
1704.455,190.779692,1.200552178,-2.091319468
1202.86609,95.0217302,1.215257509,-2.091305815
956.086063,60.0343379,1.410225593,-2.091297125
1569.09657,161.69883,1.209596186,-2.091296234
1582.00736,164.382256,1.198844682,-2.091281031
1207.16788,95.7700643,1.095454295,-2.091152782
1695.98742,189.03764,1.232808978,-2.091148483
2019.98449,268.194459,1.103278525,-2.091123134
957.965151,60.3939048,1.266685254,-2.090853156
1407.86117,130.472975,1.228843693,-2.090799548
953.696816,59.8843129,1.305578835,-2.090753797
2103.39425,292.045824,1.079855909,-2.090195182
1293.5035,132.331443,1.172008604,-2.050936084
1301.61223,134.261509,1.018669424,-2.050505859
1310.43812,136.83385,0.99538475,-2.049319745
1648.89326,216.864338,1.109890988,-2.049098472
1855.03451,274.56293,1.015181277,-2.049031043
1842.17861,271.547234,1.042576964,-2.048409044
1473.96748,173.966686,1.163149739,-2.048254857
1817.41704,264.603424,1.159829539,-2.048156866
1517.17124,184.468707,1.05393894,-2.04807325
1633.17132,213.901584,1.139393984,-2.047924744
1496.26829,179.643571,1.164648706,-2.047803632
1665.19455,222.693538,1.052292949,-2.047611173
1647.75574,218.520686,0.978892479,-2.047146556
1666.9335,223.804449,1.132574354,-2.046983917
1426.77563,164.041725,1.237794735,-2.046878519
1276.96721,131.719371,1.012572047,-2.046354922
1019.84718,84.3009726,1.1693887,-2.045618807
1030.5006,86.5554857,1.240243111,-2.04440095
1023.4171,85.6194033,1.226917053,-2.043766571
1409.36968,206.808175,1.072586402,-1.991241073
1351.32839,190.236685,1.066127823,-1.991113766
1351.28014,190.229893,1.087780869,-1.991106012
784.684687,64.1802339,1.176749001,-1.99099453
1126.53189,132.334538,1.202379191,-1.990906888
1173.99444,143.724985,1.136340573,-1.990899904
802.520173,67.1726401,1.181481557,-1.990859749
1135.69368,134.687439,1.135036844,-1.990597661
1561.86159,254.84993,1.044094553,-1.990500285
1586.52257,263.538273,1.082436044,-1.990024407
795.858333,66.6150299,1.268947501,-1.989049654
802.233348,230.715957,1.050635126,-1.722761895
699.867373,175.622562,1.038990191,-1.722725593
792.305935,225.09337,1.030363634,-1.722711558
808.077036,234.278309,1.10691876,-1.722586725
714.452989,183.23459,1.081620204,-1.722469927
698.846118,175.366292,1.077774208,-1.722408497
467.802147,78.6994128,1.304413998,-1.722076465
465.771054,78.0378901,1.514026949,-1.722019736
597.797038,128.587637,1.13320002,-1.721954151
461.292958,76.6540999,1.296536575,-1.721709131
603.937543,131.473637,1.138258831,-1.721572689
801.958679,232.50447,1.059613408,-1.720936338
712.163919,183.38104,1.068245512,-1.720902751
606.9827,133.290123,1.115137528,-1.720777329
804.555704,234.194178,1.016129297,-1.720768071
460.575285,76.7799438,1.328367605,-1.720676735
696.192645,175.683094,1.069799201,-1.720364445
460.324223,76.8092103,1.378277091,-1.720357179
589.529548,126.300005,1.135188824,-1.719803894
546.564101,136.790692,1.063460919,-1.66961283
679.954322,211.794661,1.122322488,-1.669522235
744.960103,254.348894,0.998033113,-1.669418088
662.73861,201.314093,1.01408985,-1.669405183
630.473053,182.269079,0.946368099,-1.66931003
547.738054,137.63284,1.101071177,-1.669211879
627.515626,180.676634,1.10315024,-1.669173549
611.985424,171.889893,1.082364053,-1.669115908
486.767683,108.76555,1.057806693,-1.669076057
734.306886,247.577712,1.060201954,-1.669021828
778.244272,278.137523,1.091698039,-1.668986142
731.000176,245.422899,1.085464805,-1.668959941
476.507272,104.284739,1.139079733,-1.668959154
672.561694,207.76064,1.12291722,-1.668950491
661.144923,200.829993,1.103758247,-1.668882381
629.059601,181.860451,1.148440484,-1.668822663
626.442604,180.367686,1.177963989,-1.668801919
717.313047,236.541725,1.123226075,-1.66875485
553.970167,141.097173,1.170698441,-1.668727221
472.172607,102.512692,1.092790346,-1.668711969
682.871078,214.461061,0.952294909,-1.668664494
551.444162,139.880514,1.154919193,-1.668622934
541.666603,135.022716,1.108711537,-1.66852864
477.44166,104.905524,1.09219104,-1.668521133
753.900287,261.691329,1.079571299,-1.668419242
483.237028,107.541255,1.132879229,-1.668372654
744.314385,255.187298,0.983787161,-1.668326886
377.495828,65.66901,1.227866928,-1.668231922
383.501031,67.7768387,1.263722822,-1.668225882
378.629707,66.1286744,1.322048485,-1.668019777
377.03105,65.5881574,1.27325262,-1.667964402
380.771309,67.7110936,1.261708376,-1.665334303
1314.635104,952.7076825,1.691817212,-1.629325391
1142.207713,719.1829697,1.231154562,-1.629325391
178.9295123,17.64871842,1.87538437,-1.629325391
283.6544019,44.35353846,1.447625045,-1.629325391
93.95849031,4.86655099,2.039577957,-1.629325391
356.9927625,70.25351222,1.436893329,-1.629325391
492.5627673,133.743406,1.401891122,-1.629325391
946.4943739,493.8388943,2.219139396,-1.629325391
683.0940029,257.2232156,1.263589876,-1.629325391
335.382267,199.215771,1.211103403,-1.375878238
338.131733,202.634267,1.154771985,-1.375729485
285.762037,144.846119,1.262478291,-1.375551101
292.077736,151.35203,1.199185374,-1.375504328
230.021821,93.9218989,1.093460943,-1.375385605
228.565332,92.7618336,1.3380859,-1.375325696
334.310802,198.579325,1.187697707,-1.375183394
331.807851,195.936305,1.186520353,-1.374829201
285.303921,145.237247,1.240112479,-1.374268736
229.193232,93.8016139,1.286218987,-1.374096634
230.574556,94.9592077,1.341925533,-1.37404284
229.04939,93.7427437,1.317910978,-1.373960309
289.817056,150.180566,1.329013911,-1.373817072
285.330813,146.497726,1.257632494,-1.372433232
268.770753,165.820041,1.043665691,-1.319563499
263.264629,159.099076,1.040153889,-1.319558685
262.037069,157.671694,1.113736163,-1.319485866
272.196468,170.162767,0.992281496,-1.319450216
221.311844,112.554816,1.22841287,-1.319322616
290.025008,193.372817,0.919364483,-1.319237735
229.63608,121.312726,1.063586912,-1.319086944
262.627089,158.713791,1.014985406,-1.319032187
224.049101,115.554648,1.172445265,-1.318949496
227.534502,119.217232,1.067665182,-1.318877743
226.853646,118.52721,1.06204717,-1.318836733
286.745062,189.475738,1.143199699,-1.318719144
294.259664,199.565035,1.103241406,-1.318688508
176.677861,71.9558418,1.22037475,-1.318649104
299.117479,206.598921,1.259162661,-1.318277767
174.168844,70.0473159,1.237547121,-1.31827472
177.684664,72.9689326,1.306749399,-1.318080949
172.225586,68.5812703,1.349482476,-1.317994909
177.192753,72.7669219,1.184564594,-1.317478954
217.6547032,714.8134317,1.171065796,-0.910671704
244.7657798,903.9782729,1.002572264,-0.910671704
127.9138281,246.8832269,1.299548372,-0.910671704
177.1215736,473.3686763,1.199232704,-0.910671704
270.2208637,1101.778639,1.195107131,-0.910671704
18.74599205,5.302411756,1.571715854,-0.910671704
53.89617807,43.83010702,1.535160001,-0.910671704
34.77004284,18.24177288,1.69772028,-0.910671704
67.21860059,68.17662939,1.526081493,-0.910671704
92.25581722,128.4233851,1.376666087,-0.910671704
121.1512386,678.0812158,1.263925019,-0.667687002
150.47562,1046.064056,1.390878045,-0.667687002
10.12334896,4.734503173,1.982992895,-0.667687002
136.7294758,863.6748921,1.256896511,-0.667687002
29.62664407,40.55000544,1.572540372,-0.667687002
99.63013584,458.5719031,1.276317692,-0.667687002
51.76044141,123.7718663,1.620339364,-0.667687002
37.62435116,65.397935,1.533452408,-0.667687002
71.88950196,238.7574582,1.432287688,-0.667687002
19.09973359,16.85313176,1.791474437,-0.667687002
15.36095581,41.79835659,1.555025566,-0.375838636
78.31200336,1086.374081,1.33699325,-0.375838636
19.17815919,65.15332223,1.536954967,-0.375838636
5.36603135,5.100692455,1.928392571,-0.375838636
70.21911895,873.4408094,1.20849694,-0.375838636
50.94518763,459.7577509,1.299903756,-0.375838636
61.67613345,673.8403394,1.31400761,-0.375838636
36.72958829,238.9763084,1.337572948,-0.375838636
9.963093486,17.58373534,1.840719575,-0.375838636
26.58974916,125.2423501,1.485451608,-0.375838636
2.880394698,6.114068734,1.896923333,-0.066286844
38.0914816,1069.256851,1.261651628,-0.066286844
13.10145533,126.4926794,1.433083242,-0.066286844
7.457510968,40.98397828,1.412677924,-0.066286844
9.366528451,64.65224715,1.423126025,-0.066286844
34.9701283,901.1991274,1.195729194,-0.066286844
25.13429972,465.543096,1.153421948,-0.066286844
4.762258052,16.71291332,1.683475647,-0.066286844
30.53550263,687.1261193,1.222049761,-0.066286844
18.14389461,242.5980694,1.188742688,-0.066286844
8.74570323,390.013341,1.039360353,0.353744995
8.53137467,372.494619,1.096960193,0.354540987
6.45972389,213.727898,1.199465116,0.354716652
5.44699881,151.979344,1.511816878,0.354735002
8.62285538,381.131995,1.168302186,0.354886602
9.50745669,463.380332,1.182308871,0.354904442
9.00237281,415.670438,1.159609074,0.355017575
6.36914977,208.111704,1.373978649,0.355066791
6.91307623,245.242482,1.282759895,0.355126506
7.19118236,265.497369,1.235722532,0.355229809
6.87836212,242.906872,1.298844087,0.355234865
9.19776643,434.523275,1.072603207,0.355324145
6.21054147,198.125299,1.348811184,0.355340501
8.36447757,359.396027,1.14847255,0.355347815
5.45206418,152.696546,1.449525789,0.355353647
7.89215795,319.972072,1.116617415,0.355360268
9.39171825,453.359119,1.077417978,0.355476123
8.5292548,373.934807,1.102139992,0.355486858
7.83708311,315.859057,1.407902358,0.355592215
5.46967109,153.889022,1.231035887,0.355642608
7.83768644,316.325786,1.125453707,0.355879413
7.47364853,287.922759,1.26464245,0.356105328
7.85287605,318.047011,1.192667451,0.356216917
7.80247094,314.464077,1.151759671,0.356553361
4.23433428,92.6405828,1.691857176,0.356615499
4.17471904,90.1449522,1.731413805,0.356843454
4.17189538,90.0839806,1.427288768,0.356990375
1.46640418,14.87876605,1.515156921,0.420029768
12.53815507,1087.744282,1.238304875,0.420029768
11.44550852,906.4205047,1.178062622,0.420029768
4.261644606,125.6649013,1.207631697,0.420029768
9.937555772,683.3114429,1.179226542,0.420029768
8.261075576,472.207332,1.311892669,0.420029768
5.963251365,246.051359,1.581129799,0.420029768
3.017745117,63.01220066,1.248209746,0.420029768
0.555655999,2.136345797,2.44439133,0.420029768
2.380113705,39.19719106,1.205490283,0.420029768
9040.091806,309.7807507,1.048900049,-2.710645648
9024.865882,308.7381229,1.340079674,-2.710645648
8958.267573,304.1983166,1.205271066,-2.710645648
4248.601176,68.4227738,1.42508247,-2.710645648
4186.413151,66.43438485,1.348836508,-2.710645648
4215.969831,67.37576899,1.539113943,-2.710645648
2026.193295,15.56218214,1.565069567,-2.710645648
2012.498859,15.35253272,1.435960334,-2.710645648
2018.969068,15.45140858,1.403044156,-2.710645648
600.1792573,1.36543399,3.655622558,-2.710645648
610.0094196,1.41052838,3.192936729,-2.710645648
627.2521578,1.491396344,2.667110425,-2.710645648
0.49662647,545.4990297,1.973662551,1.672367127
0.504460417,562.8445222,1.856430353,1.672367127
0.496279422,544.7368936,1.761230769,1.672367127
0.493473286,538.5940483,2.043745392,1.672367127
0.187382453,77.65905405,1.773090314,1.672367127
0.186415762,76.85984706,2.477810825,1.672367127
0.189976566,79.82415366,2.524882423,1.672367127
0.190411275,80.18988272,2.55021834,1.672367127
0.209274935,96.86540269,2.861760461,1.672367127
0.185182752,75.8464609,2.804320989,1.672367127
0.768434176,1306.013298,1.766508736,1.672367127
0.770350086,1312.533889,1.969844358,1.672367127
0.773909583,1324.691359,2.030959752,1.672367127
0.767839704,1303.993375,1.825368308,1.672367127
0.322963378,230.6963967,1.664640324,1.672367127
0.335690704,249.237212,1.675870532,1.672367127
0.334801751,247.9189348,1.722328244,1.672367127
0.981297118,2129.782733,1.771025502,1.672367127
0.95805659,2030.096021,1.710616438,1.672367127
0.994676959,2188.257224,1.857830271,1.672367127
5.221923457,152.826786,1.248441337,0.374269238
5.219279445,152.6720638,1.204630788,0.374269238
5.205398382,151.8610583,1.138772339,0.374269238
2.292285526,29.44936271,1.484587814,0.374269238
2.337863133,30.63209085,1.431089744,0.374269238
2.320702652,30.18404737,1.499338842,0.374269238
7.819665126,342.7005382,1.153558913,0.374269238
7.820316819,342.7576621,1.13326923,0.374269238
7.808097574,341.6873812,1.10617284,0.374269238
11.03754776,682.7845231,1.047547273,0.374269238
11.10484988,691.1365498,1.06741573,0.374269238
10.98733824,676.5867139,1.032666822,0.374269238
15.11656025,1187.794837,0.962179318,0.357917737
14.95669863,1162.805186,1.098875351,0.357917737
15.178499,1197.548544,0.990914691,0.357917737
13.41477094,935.4099751,1.008242589,0.357917737
10.57399591,581.1841354,1.193438091,0.357917737
10.64588249,589.1132763,1.091715976,0.357917737
10.33091555,554.7701649,1.186666667,0.357917737
5.752441612,172.0045411,1.356292516,0.357917737
5.778308696,173.5549295,1.239325068,0.357917737
5.715875406,169.824749,1.269859514,0.357917737
5.627409282,164.6085842,1.415469382,0.357917737
5.669404874,167.0745961,1.325992063,0.357917737
3.206146205,53.43208485,1.45315904,0.357917737
3.326905007,57.53290133,1.372325975,0.357917737
3.326905007,57.53290133,1.372325975,0.357917737
20.08203482,2096.287794,1.112961841,0.357917737
20.19224403,2119.359576,1.02782392,0.357917737
20.14006768,2108.420965,1.049654577,0.357917737


==> Figures/Data/velocity_data_for_latex_Re_1.csv <==
Re,We,Ratio,LogOh,Lamda,E,T,x,y
1036.377696,4.616918693,2.290443738,-2.683341945,0.044193918,3.59913609,0.651089942,0.786070469,0.879261502
13476.30271,780.6522684,1.176755353,-2.683341945,1263.494359,1.015371761,0.193359445,0.225807849,6736.868613
1963.220851,16.56740262,1.438890379,-2.683341945,0.569071595,1.7243139,0.528157628,0.578739468,3.203583218
2399.097238,24.74069026,2.202691991,-2.683341945,1.269058609,1.48503093,0.488088486,0.882235614,5.733952825
7072.570968,215.0159804,1.425610532,-2.683341945,95.85163666,1.055809805,0.286476205,0.397462907,372.9772653
3687.178199,58.43921391,1.823281194,-2.683341945,7.080546614,1.205341571,0.403363425,0.669877052,25.50295714
11913.09295,610.0496348,1.190939001,-2.683341945,771.5932121,1.019670531,0.2092104,0.246741871,3834.642354
9816.750475,414.2396013,1.082450596,-2.683341945,355.7634153,1.028968742,0.235978868,0.251814136,1596.219219
5071.061495,110.5385759,1.479727571,-2.683341945,25.33295115,1.108559387,0.343796466,0.483174151,90.55288786
6215.66198,185.055718,1.207491037,-2.659836134,74.94952476,1.064845335,0.296637203,0.347109313,286.4945281
7519.47818,273.731876,1.186876863,-2.657525017,164.8639615,1.043838519,0.26482796,0.30764711,678.3104899
8098.64331,319.623278,1.137367694,-2.656093071,225.5193086,1.037544199,0.252810024,0.282287648,960.290548
6049.10849,178.44275,1.145005735,-2.65594192,70.31628138,1.067248459,0.299306868,0.331735215,267.5902507
6189.08136,187.482939,1.207284107,-2.655145315,77.76392818,1.064005824,0.295101275,0.345389052,298.328754
8107.98028,324.80368,1.086800187,-2.653102213,234.498284,1.036945394,0.251337871,0.2682438,1003.213832
9200.62161,419.005363,1.081002469,-2.652707379,390.599591,1.028639252,0.232627015,0.247944962,1776.633391
8994.99637,402.578212,1.125167329,-2.651575859,361.5136286,1.029807872,0.235401202,0.261004314,1628.652436
7534.87038,283.019678,1.045493705,-2.651167469,178.8404671,1.042399879,0.261671522,0.267954285,742.63949
8916.71338,397.324267,1.144784854,-2.650632261,352.9050884,1.030202031,0.236269869,0.266483924,1585.237668
4365.94656,95.3602401,1.169001191,-2.650394748,20.33948368,1.125838609,0.353769015,0.389759471,72.8739664
7846.71017,313.827922,1.077128875,-2.646341821,222.3521542,1.038237515,0.253344726,0.267812706,946.0692084
7094.72061,257.146498,1.132533194,-2.645844991,149.4569922,1.046666006,0.268665913,0.297412658,609.4244971
4121.23079,89.2650745,1.344527677,-2.63968615,18.26741073,1.134431076,0.358697068,0.452802187,65.53984296
4003.75479,87.0849389,1.317354477,-2.632495946,17.6762509,1.137796502,0.360211937,0.444865222,63.52742398
6561.55425,283.884232,1.092018403,-2.590436088,206.940957,1.042270752,0.25607179,0.27390592,877.9015544
6648.08994,292.044211,1.026522765,-2.589972585,219.2424358,1.041089669,0.253877936,0.25541681,936.0001822
6608.6072,289.396848,1.047968763,-2.589363041,215.5879845,1.041465552,0.254515269,0.261360363,918.7567215
6670.53769,301.233593,0.985699006,-2.584709141,236.1009108,1.039836194,0.251081635,0.242703926,1016.74624
6502.66606,286.738448,1.121937507,-2.584348487,214.1033063,1.041849986,0.254777593,0.280044664,912.163152
6326.38208,271.842601,1.047420818,-2.583996659,192.5920584,1.044143192,0.258819198,0.265300249,811.2636363
5643.51852,217.80246,1.114327803,-2.582518564,124.0529216,1.055095796,0.276049734,0.29947071,500.2688364
5665.17573,219.597225,1.24720458,-2.582399962,126.1402634,1.054645499,0.275383296,0.334442945,509.4823535
5709.13893,223.234118,1.104424043,-2.582190326,130.4159819,1.053755224,0.27405492,0.294851666,528.4120265
5147.91559,181.582618,1.127437999,-2.582094281,86.30863857,1.066085621,0.290782654,0.317515639,337.3416319
6682.57908,306.345034,1.117529799,-2.581838684,245.8006374,1.039171518,0.249570521,0.273595393,1063.565373
6768.35141,314.488943,0.966066665,-2.581680209,259.1376721,1.038157144,0.247596584,0.234757889,1128.00779
6645.1871,303.252478,1.058338017,-2.581605034,240.9925863,1.039570987,0.250311202,0.259823008,1040.475117
5083.05138,177.515105,1.235592736,-2.581506843,82.59690698,1.067599881,0.292599036,0.349900029,321.7421262
5172.92661,184.486787,1.176463987,-2.580753683,89.36693253,1.065045309,0.289348534,0.329849539,350.341619
6300.46891,274.072886,1.014781702,-2.580439836,197.3750757,1.043783974,0.257879124,0.256143596,833.8681224
5016.6068,173.855758,1.231365798,-2.580315523,79.44428022,1.069022736,0.294212651,0.350392627,308.5852583
5116.01535,180.865274,1.104647252,-2.580254244,85.99162139,1.066347728,0.290934454,0.311221326,336.0923892
4870.29525,163.912576,1.286043048,-2.580249152,70.62775452,1.073209758,0.299121514,0.371330694,271.9549541
4150.22789,119.599151,1.195789217,-2.579207896,37.69192317,1.10033516,0.326097469,0.371740232,139.942894
4094.21143,116.503915,1.102499776,-2.579000007,35.783353,1.10300083,0.328385442,0.344726353,132.5710868
4811.48551,161.232291,1.211209338,-2.57855317,68.60422781,1.074426778,0.300341787,0.35095106,263.6870295
5052.79288,177.977628,1.117215128,-2.578348789,83.63384039,1.067424205,0.292082835,0.315845228,326.2496824
4077.55239,116.029869,1.223336929,-2.578114649,35.56517541,1.103421646,0.328655266,0.382750646,131.7550766
4834.3778,163.408099,1.120781225,-2.577703798,70.60628433,1.073435773,0.299134262,0.323592892,271.975214
2648.3736,201.621609,1.341275974,-2.270710712,217.9532958,1.05951743,0.25410142,0.331109152,962.8808725
1672.8745,80.6850946,1.287783859,-2.270066705,34.95585427,1.148726355,0.329418296,0.395806025,140.0249332
2713.59343,212.453197,1.205060781,-2.269913144,242.4450926,1.056483029,0.250085742,0.293201793,1082.055448
2713.1702,212.420062,1.236891212,-2.269879273,242.3883765,1.056491839,0.250094517,0.30095572,1081.782402
2373.40011,162.591375,1.333317753,-2.269822206,142.0276173,1.073804653,0.27067427,0.348271548,605.0292757
1663.14911,79.861087,1.390138489,-2.269763579,34.26942796,1.150260915,0.330295087,0.428116534,137.2769012
1648.32564,78.4457444,1.387016501,-2.26975832,33.06590831,1.152971969,0.331878621,0.428698072,132.4459485
3376.8321,330.783369,1.257409189,-2.268737634,589.3179885,1.036277519,0.218267168,0.269604418,2899.435409
3473.14015,350.223782,1.192868565,-2.268549492,660.9091666,1.034263807,0.214379965,0.251455492,3297.769024
3454.60855,346.696263,1.199056168,-2.268424263,647.8493951,1.03461243,0.215053007,0.253510645,3224.659938
3081.72438,276.226027,1.233018967,-2.268161496,411.4979711,1.043442684,0.230771359,0.278559109,1941.435597
3047.41931,270.549701,1.230716093,-2.267808686,395.0803507,1.044354143,0.232220036,0.279662136,1855.587036
3226.63146,303.310742,1.215947873,-2.267805468,496.5581505,1.039563386,0.224168019,0.267339496,2393.858138
2897.89834,244.906237,1.25285129,-2.267583223,323.9041164,1.048998344,0.239378568,0.292817742,1488.952378
3315.52211,320.657051,1.229226033,-2.267531531,555.3286209,1.03742316,0.220301197,0.265870796,2712.970546
3328.60656,323.426809,1.275866272,-2.267374457,565.1680145,1.037102676,0.219698435,0.275246143,2766.904193
2908.20008,246.952819,1.232268972,-2.267317288,329.5419355,1.048592278,0.238750748,0.287307476,1517.676667
3098.06236,280.33513,1.285223903,-2.267251393,424.7209228,1.042805909,0.229650369,0.28903085,2011.145423
2855.06709,238.977535,1.251732389,-2.266437779,309.2262651,1.050213925,0.241071381,0.294454543,1414.771375
2283.03334,152.951152,1.364529641,-2.266235878,126.7271381,1.078456421,0.275198085,0.361598883,535.5862532
1988.39879,116.418441,1.314991778,-2.265492601,73.54462838,1.103076453,0.29742742,0.372392765,300.8715903
2337.24317,160.862617,1.292216878,-2.265476334,140.4216025,1.074597817,0.2711235,0.337971123,598.07916
2010.00124,119.128605,1.421449834,-2.265188297,77.06262798,1.100731474,0.295478309,0.400328446,315.9955591
1969.67213,115.322017,1.371358427,-2.263437825,72.50811824,1.104056453,0.298020964,0.388957504,296.5666964
1559.21832,91.128142,1.308581775,-2.213080671,50.84220297,1.131682702,0.313082953,0.385121665,207.9765136
2221.55065,185.052029,1.292797013,-2.213009294,209.6903327,1.064846628,0.25556926,0.320180904,930.344752
2039.06106,155.912608,1.297398442,-2.212989613,148.858233,1.076966194,0.268823691,0.336077839,642.2579101
2018.8603,152.890793,1.292920001,-2.212915601,143.168365,1.078487395,0.270358539,0.336592325,615.9381735
1550.64255,90.2014541,1.397228383,-2.212904928,49.83358713,1.133035549,0.313945463,0.412097369,203.7769282
2388.60596,214.099333,1.207145957,-2.212836854,280.7978474,1.05604875,0.244617773,0.287346432,1280.187848
2197.86727,181.301769,1.273748829,-2.212800441,201.3741139,1.066187992,0.257112118,0.317168063,890.325209
2418.62493,219.704865,1.18789842,-2.212648688,295.8221297,1.054618727,0.242696635,0.280734198,1355.682101
1567.02783,92.3011909,1.34678571,-2.212473057,52.23258885,1.130009157,0.311923658,0.395189897,213.8243506
1802.17963,122.20537,1.328922721,-2.212252931,91.6067866,1.098195358,0.288331558,0.365638656,383.1728045
1810.67684,123.386399,1.326889237,-2.212207302,93.39578515,1.097255452,0.287538473,0.364230877,391.0630745
1794.76124,121.227712,1.384119592,-2.212205728,90.15671716,1.098987268,0.288986819,0.381553393,376.7952136
1982.75115,147.980025,1.324430453,-2.212166662,134.3505753,1.081092026,0.272873822,0.347583939,575.4438914
2538.25449,242.544969,1.219863227,-2.212139028,360.9487263,1.049475361,0.2354575,0.280373876,1688.4083
2524.23094,239.992852,1.215761427,-2.212029932,353.4814935,1.050001489,0.236210977,0.280255071,1649.857499
2467.58642,229.728398,1.337692311,-2.211665029,324.1636686,1.052235597,0.239349401,0.312127533,1499.539721
2407.67103,218.709827,1.223920342,-2.211662999,293.8147508,1.054867219,0.242947011,0.289511497,1345.729054
2206.80338,183.823603,1.281545916,-2.211563003,207.6058299,1.065279974,0.255949596,0.317802082,920.4763246
1237.95419,57.8815491,1.463262086,-2.211434501,20.58949953,1.207319952,0.353210604,0.470375469,84.96827725
1231.61021,57.3145794,1.440679755,-2.211340726,20.1924722,1.209370812,0.354100768,0.463889541,83.40298412
1235.0083,57.7438118,1.415677853,-2.210917152,20.51604991,1.207814476,0.353373906,0.45519638,84.69538196
2559.77795,249.518277,1.277646954,-2.209651112,384.1966851,1.048092669,0.233217638,0.291053224,1809.637504
2532.19766,244.398025,1.233719807,-2.209448757,368.762395,1.049100233,0.234687303,0.282681664,1729.382264
2761.9013,291.00829,1.144485865,-2.209255474,523.0645027,1.041235939,0.222364331,0.249402603,2550.28328
2630.40184,264.06505,1.246633766,-2.209166637,430.7796823,1.045443348,0.229149582,0.279387971,2054.646673
2747.09687,289.85043,1.152379881,-2.207787,520.6680137,1.041400663,0.222523185,0.251282364,2537.58928
2720.20568,284.226564,1.185447893,-2.207769411,500.6796261,1.04221984,0.223880637,0.259967666,2429.193202
1059.238143,44.36733895,1.533324655,-2.20146192,12.37840941,1.27046923,0.376791123,0.512569436,53.02644138
1841.691612,134.1250755,1.297554946,-2.20146192,113.1248558,1.089468729,0.279750726,0.347767981,479.9724998
2564.575698,260.0801485,1.172885421,-2.20146192,425.3559269,1.046139623,0.229597513,0.263286106,2027.517507
342.0523355,4.62659282,2.112470805,-2.20146192,0.134604828,3.593701341,0.59894769,0.66743445,2.90238959
884.7891177,30.95677455,1.643485676,-2.20146192,6.026282524,1.387637284,0.411146927,0.573620933,28.22307698
666.6014243,17.57149179,1.801737357,-2.20146192,1.941580259,1.682924372,0.466873487,0.648422976,11.77837388
3572.295951,504.6276257,1.172371489,-2.20146192,1601.32736,1.023779911,0.186075117,0.21560074,9019.968688
3114.488811,383.574484,1.100189964,-2.20146192,925.2039936,1.031284667,0.203266414,0.220213543,4840.932142
1329.313238,69.87644775,1.239246691,-2.20146192,30.70433656,1.171731683,0.335172835,0.383718284,125.7729512
1204.748466,57.39432117,1.445324408,-2.20146192,20.71457022,1.209079919,0.352933946,0.463907362,85.80103207
1231.05219,76.7623598,1.335637498,-2.147702306,41.93670725,1.156326617,0.321424667,0.399234023,174.4520873
1241.21622,78.0520378,1.290243196,-2.147655319,43.36238622,1.153743584,0.319968084,0.384347083,180.3952549
1234.29411,77.2906308,1.41970001,-2.147355231,42.54989305,1.155258145,0.320791784,0.423721306,177.024475
1956.87068,194.630868,1.298431483,-2.146956266,270.0642964,1.061655174,0.246060996,0.310077372,1237.061687
2297.07843,268.293191,1.224422645,-2.146870998,513.272863,1.044727188,0.223018551,0.267159667,2511.962248
2009.79522,205.408559,1.237618471,-2.146842541,300.8808385,1.058420156,0.242073896,0.291209602,1392.396025
1745.48258,154.996661,1.277543024,-2.146754348,171.3524575,1.077421023,0.263327578,0.324100094,755.3789589
2314.52939,272.713196,1.237006783,-2.146609623,530.643297,1.044002271,0.221867233,0.268605268,2606.828152
1767.67612,159.127522,1.275420392,-2.146530045,180.7009994,1.075411216,0.261271813,0.321335446,799.8657833
1775.20037,160.527959,1.324554626,-2.146472038,183.9201575,1.074753333,0.260590758,0.332946522,815.2445851
1500.81491,114.846183,1.268444128,-2.146268853,94.18121277,1.104487582,0.287195475,0.346631891,400.0445526
2329.71927,276.900374,1.245546383,-2.146141821,547.6527388,1.043336886,0.220779726,0.269219687,2700.195423
2289.24244,267.377967,1.235762129,-2.14612898,510.6487268,1.044880287,0.223196238,0.269828913,2497.862083
1985.55131,201.166126,1.321491207,-2.146103688,289.071993,1.05965219,0.243546135,0.3126539,1332.758479
1482.6102,112.453525,1.230353533,-2.145540447,90.44940205,1.10671075,0.288853643,0.33782416,383.5271451
1500.9405,115.361767,1.295142202,-2.145332527,95.23383479,1.104020598,0.286740628,0.353441954,404.81481
1757.76786,158.235573,1.245756477,-2.145309457,179.1838199,1.075836298,0.261597416,0.314190831,792.7892028
1467.55916,110.32249,1.300004832,-2.14526359,87.10929943,1.108772019,0.290401941,0.358528226,368.7648528
2095.12486,225.301543,1.277218855,-2.144827827,363.6641622,1.053261952,0.235187765,0.292692672,1715.373006
1967.92158,198.796987,1.247808061,-2.144802889,283.1500916,1.060363088,0.244309613,0.296047258,1303.122828
2150.97843,237.616213,1.261946517,-2.14469802,404.6263113,1.050501604,0.231369779,0.284871644,1929.927204
2161.7145,240.915509,1.229049453,-2.143865956,416.7384395,1.049809994,0.230322383,0.276280448,1994.10867
2148.00715,238.337926,1.279230397,-2.143439145,408.2697162,1.05034868,0.231051103,0.288396555,1949.423108
1925.9597,242.252276,1.146501018,-2.092513262,474.2665223,1.049535138,0.225769706,0.252662983,2313.932945
1973.05027,254.416718,1.21502035,-2.092365328,523.2701538,1.047166712,0.222350736,0.264006251,2580.590226
2106.48138,290.037169,1.031523587,-2.092330796,680.1058632,1.041374007,0.213417093,0.215727245,3455.896961
1970.98117,254.149916,1.147117734,-2.09213749,522.4472542,1.047216227,0.222405168,0.249307123,2576.144987
2054.28361,276.115636,1.090262881,-2.092114901,616.6902763,1.043460052,0.216721808,0.231310809,3098.247731
1772.76441,205.731612,1.164815519,-2.09200051,342.4534519,1.058328421,0.237356556,0.2687498,1615.999546
1889.14617,233.710304,1.218405427,-2.091926632,442.0069404,1.051345618,0.228241902,0.271215464,2140.546807
1210.7634,96.0297052,1.237922417,-2.091856486,74.63709109,1.124961333,0.296811546,0.346421965,318.2358519
2101.80142,289.392795,1.084219382,-2.091847824,677.8406419,1.041466133,0.213529126,0.226856754,3443.188391
1715.17768,192.783145,1.176259329,-2.091774586,300.8593659,1.062246106,0.242076514,0.276276003,1402.365353
2171.69455,309.067206,1.052787662,-2.091772278,773.2742951,1.038826507,0.209138397,0.216024521,3990.118956
2042.44171,273.408019,1.169415333,-2.091744047,605.1714755,1.043890446,0.217362634,0.248786157,3033.914983
957.988476,60.1537938,1.397430913,-2.091728773,29.29525429,1.199488665,0.337269724,0.430337933,124.9718536
1604.68875,168.797526,1.338749773,-2.091707769,230.6876711,1.071091089,0.251954942,0.325918557,1050.39904
1396.30036,127.817072,1.148641668,-2.091684418,132.2797336,1.093884172,0.273490678,0.300359537,578.7532726
1190.28064,92.8946668,1.157631187,-2.091653979,69.87592716,1.129178568,0.299570436,0.326353186,297.4088478
1584.68142,164.660111,1.185598942,-2.091647764,219.5477768,1.072877395,0.253825214,0.29053437,995.6219734
1894.60761,235.366645,1.126923615,-2.091646819,448.5832102,1.050984285,0.227722029,0.250323379,2175.857325
1412.9598,130.945488,1.232628754,-2.091584537,138.8661964,1.091641187,0.271563953,0.320379308,609.3744561
1877.76743,231.330639,1.05725423,-2.091525223,433.4520805,1.051873803,0.22893117,0.235994858,2094.900697
1418.06657,131.955159,1.161927668,-2.091483432,141.0487744,1.090939984,0.270947405,0.301414166,619.5638057
1550.7286,157.816685,1.182443701,-2.091459338,201.7653081,1.076037588,0.257037987,0.292997599,908.8748137
1885.04174,233.202536,1.122679751,-2.091454337,440.5672407,1.051457416,0.228356859,0.250019628,2132.954142
971.81043,62.001967,1.186432017,-2.091378822,31.14813965,1.193542247,0.334533582,0.363298564,132.6380059
1417.36324,131.889712,1.162615369,-2.091375705,140.9438514,1.09098511,0.270976806,0.301619049,619.086969
1223.2944,98.2525464,1.181277475,-2.09135908,78.22193396,1.122134239,0.294857022,0.328806952,334.0463278
1718.95988,194.013292,1.142159308,-2.091349998,305.0092227,1.061851432,0.241574181,0.267759766,1423.606528
1704.455,190.779692,1.200552178,-2.091319468,294.9475673,1.062899777,0.242805486,0.282743987,1372.369176
1202.86609,95.0217302,1.215257509,-2.091305815,73.17117905,1.126286903,0.297640223,0.340828119,311.8505392
956.086063,60.0343379,1.410225593,-2.091297125,29.20803402,1.199885606,0.337403031,0.434377829,124.6329954
1569.09657,161.69883,1.209596186,-2.091296234,211.8934444,1.07421204,0.255171769,0.297802285,958.2193289
1582.00736,164.382256,1.198844682,-2.091281031,218.9922983,1.07300058,0.253921187,0.293874486,992.9555687
1207.16788,95.7700643,1.095454295,-2.091152782,74.35441759,1.125300114,0.296969963,0.306670927,317.0523502
1695.98742,189.03764,1.232808978,-2.091148483,289.69973,1.063479421,0.243466217,0.291051573,1345.759839
2019.98449,268.194459,1.103278525,-2.091123134,583.1448808,1.044743654,0.218626729,0.23598454,2911.338432
957.965151,60.3939048,1.266685254,-2.090853156,29.58918918,1.198695548,0.336823567,0.389687738,126.2258715
1407.86117,130.472975,1.228843693,-2.090799548,138.1152335,1.09197307,0.271778538,0.319599314,605.9688221
953.696816,59.8843129,1.305578835,-2.090753797,29.09861675,1.200386369,0.337570865,0.402260631,124.2079798
2103.39425,292.045824,1.079855909,-2.090195182,692.9578503,1.041089442,0.212789238,0.225201587,3529.663018
1293.5035,132.331443,1.172008604,-2.050936084,155.7363574,1.090681396,0.267051697,0.299693407,693.7300097
1301.61223,134.261509,1.018669424,-2.050505859,160.471233,1.089377813,0.265880875,0.259496263,716.2541328
1310.43812,136.83385,0.99538475,-2.049319745,167.134978,1.087697598,0.264295578,0.252247456,748.1588038
1648.89326,216.864338,1.109890988,-2.049098472,420.0275811,1.055334132,0.23004377,0.248539722,2033.514638
1855.03451,274.56293,1.015181277,-2.049031043,673.3684414,1.043705827,0.213751541,0.212404543,3431.624184
1842.17861,271.547234,1.042576964,-2.048409044,659.6016346,1.044191207,0.214446679,0.21879502,3353.686496
1473.96748,173.966686,1.163149739,-2.048254857,270.8178738,1.068978724,0.245957624,0.276701418,1258.215869
1817.41704,264.603424,1.159829539,-2.048156866,626.6630002,1.045350887,0.216177666,0.245230195,3167.72458
1517.17124,184.468707,1.05393894,-2.04807325,304.6296403,1.065051684,0.241619814,0.246753121,1430.147984
1633.17132,213.901584,1.139393984,-2.047924744,409.7351826,1.056100566,0.23092381,0.256029495,1978.996806
1496.26829,179.643571,1.164648706,-2.047803632,289.0811186,1.066798939,0.243544972,0.274620421,1350.845588
1665.19455,222.693538,1.052292949,-2.047611173,444.4307059,1.053885713,0.228049304,0.233759168,2164.523669
1647.75574,218.520686,0.978892479,-2.047146556,428.3892409,1.05491471,0.229346226,0.218583772,2078.651354
1666.9335,223.804449,1.132574354,-2.046983917,449.5246529,1.053618237,0.227648297,0.251182564,2192.076303
1426.77563,164.041725,1.237794735,-2.046878519,241.5628451,1.07315212,0.250222508,0.298981529,1111.799156
1276.96721,131.719371,1.012572047,-2.046354922,155.9352765,1.091102773,0.26700173,0.25882557,695.2830135
1019.84718,84.3009726,1.1693887,-2.045618807,63.98031349,1.142347112,0.303282546,0.331823597,275.2929707
1030.5006,86.5554857,1.240243111,-2.04440095,67.63760877,1.138639393,0.300938492,0.349777171,291.3955496
1023.4171,85.6194033,1.226917053,-2.043766571,66.27928624,1.140155146,0.301792744,0.346770401,285.4939656
1409.36968,206.808175,1.072586402,-1.991241073,436.4096359,1.058024786,0.228691186,0.238470023,2136.173813
1351.32839,190.236685,1.066127823,-1.991113766,369.3811872,1.063079316,0.234627081,0.2426077,1779.213119
1351.28014,190.229893,1.087780869,-1.991106012,369.3614064,1.063081568,0.234629004,0.247536827,1779.110795
784.684687,64.1802339,1.176749001,-1.99099453,42.05407271,1.186973454,0.321302767,0.347038615,184.4062378
1126.53189,132.334538,1.202379191,-1.990906888,178.8296487,1.090679275,0.26167386,0.301268178,812.9677265
1173.99444,143.724985,1.136340573,-1.990899904,210.9427677,1.08349279,0.255342734,0.27875265,969.8245814
802.520173,67.1726401,1.181481557,-1.990859749,46.08133861,1.178644162,0.317327341,0.345336978,201.7358176
1135.69368,134.687439,1.135036844,-1.990597661,185.37729,1.089095168,0.260286764,0.283092998,844.7653797
1561.86159,254.84993,1.044094553,-1.990500285,663.848154,1.047086534,0.214230545,0.218589821,3397.445578
1586.52257,263.538273,1.082436044,-1.990024407,710.6618208,1.045534183,0.211945291,0.224365924,3665.351976
795.858333,66.6150299,1.268947501,-1.989049654,45.50873881,1.180139527,0.317869325,0.371300553,199.394371
802.233348,230.715957,1.050635126,-1.722761895,1007.844129,1.052012007,0.200509382,0.205388568,5562.884795
699.867373,175.622562,1.038990191,-1.722725593,584.0298213,1.068328351,0.218574925,0.219714849,3049.609221
792.305935,225.09337,1.030363634,-1.722711558,959.431226,1.05331121,0.202092344,0.202890649,5267.170778
808.077036,234.278309,1.10691876,-1.722586725,1039.626728,1.051221131,0.199515794,0.215400143,5758.220891
714.452989,183.23459,1.081620204,-1.722469927,636.1287065,1.065489818,0.215670035,0.225990377,3348.526913
698.846118,175.366292,1.077774208,-1.722408497,582.7519575,1.068428202,0.218649759,0.227983868,3042.463834
467.802147,78.6994128,1.304413998,-1.722076465,117.4536505,1.152478901,0.278239973,0.338079223,560.6772878
465.771054,78.0378901,1.514026949,-1.722019736,115.5024781,1.153771456,0.2789133,0.393136109,551.2665722
597.797038,128.587637,1.13320002,-1.721954151,313.6492692,1.093321569,0.24055209,0.260700432,1558.586738
461.292958,76.6540999,1.296536575,-1.721709131,111.5222816,1.156547399,0.280326048,0.33796094,532.1389695
603.937543,131.473637,1.138258831,-1.721572689,328.1743737,1.091273051,0.238901942,0.260311883,1635.881516
801.958679,232.50447,1.059613408,-1.720936338,1027.841799,1.051611911,0.199880195,0.206533004,5686.794083
712.163919,183.38104,1.068245512,-1.720902751,639.4492932,1.065437517,0.215493947,0.223019152,3368.425966
606.9827,133.290123,1.115137528,-1.720777329,337.9236665,1.090029176,0.237838971,0.254034316,1688.153125
804.555704,234.194178,1.016129297,-1.720768071,1043.23973,1.051239532,0.199405002,0.197621495,5781.645206
460.575285,76.7799438,1.328367605,-1.720676735,112.1550531,1.156290815,0.280097816,0.346014629,535.3567401
696.192645,175.683094,1.069799201,-1.720364445,587.6185504,1.068304808,0.218365734,0.226015991,3071.152435
460.324223,76.8092103,1.378277091,-1.720357179,112.323188,1.156231264,0.280037407,0.35894692,536.2197302
589.529548,126.300005,1.135188824,-1.719803894,304.0904925,1.095011873,0.241684739,0.262185048,1508.659633
546.564101,136.790692,1.063460919,-1.66961283,400.4057109,1.087725267,0.231742938,0.236302564,2044.241444
679.954322,211.794661,1.122322488,-1.669522235,960.0807931,1.056658652,0.202070518,0.220624259,5304.863983
744.960103,254.348894,0.998033113,-1.669418088,1384.973997,1.047179289,0.190511913,0.185804645,7971.895003
662.73861,201.314093,1.01408985,-1.669405183,867.6472094,1.059608345,0.205354714,0.202305844,4743.831319
630.473053,182.269079,0.946368099,-1.66931003,711.4034526,1.065836729,0.211910451,0.194252728,3813.686224
547.738054,137.63284,1.101071177,-1.669211879,405.7254627,1.087188494,0.231273306,0.244224079,2073.559251
627.515626,180.676634,1.10315024,-1.669173549,699.2467119,1.066417,0.212486723,0.226988018,3742.421971
611.985424,171.889893,1.082364053,-1.669115908,632.9724016,1.069812133,0.215838362,0.225864636,3356.380391
486.767683,108.76555,1.057806693,-1.669076057,253.4583851,1.110329052,0.248423149,0.24938626,1257.818586
734.306886,247.577712,1.060201954,-1.669021828,1313.412853,1.04846963,0.192153606,0.198956994,7513.883088
778.244272,278.137523,1.091698039,-1.668986142,1657.803391,1.043144125,0.185027524,0.197772867,9749.566807
731.000176,245.422899,1.085464805,-1.668959941,1290.833486,1.048895193,0.192692547,0.204227686,7370.034075
476.507272,104.284739,1.139079733,-1.668959154,233.0678466,1.115069569,0.251568207,0.271368165,1151.941797
672.561694,207.76064,1.12291722,-1.668950491,925.0731116,1.057758775,0.203270996,0.221937065,5091.830236
661.144923,200.829993,1.103758247,-1.668882381,864.5194441,1.059752031,0.205472604,0.220305712,4725.299681
629.059601,181.860451,1.148440484,-1.668822663,709.0124549,1.06598466,0.21202292,0.235839111,3799.90695
626.442604,180.367686,1.177963989,-1.668801919,697.4539654,1.066530764,0.21257265,0.242467038,3732.114304
717.313047,236.541725,1.123226075,-1.66875485,1199.666879,1.050731007,0.194981616,0.213655987,6792.819918
553.970167,141.097173,1.170698441,-1.668727221,426.8835344,1.085047771,0.229470715,0.257897944,2190.180223
472.172607,102.512692,1.092790346,-1.668711969,225.3426036,1.117058676,0.252839639,0.261423135,1112.116075
682.871078,214.461061,0.952294909,-1.668664494,986.353083,1.055954214,0.201201332,0.186457463,5466.278195
551.444162,139.880514,1.154919193,-1.668622934,419.6541337,1.085787503,0.230075281,0.255005261,2150.360238
541.666603,135.022716,1.108711537,-1.66852864,391.0974997,1.088873934,0.232581537,0.247118353,1993.723864
477.44166,104.905524,1.09219104,-1.668521133,236.0889073,1.114388638,0.251083547,0.259775702,1167.69838
753.900287,261.691329,1.079571299,-1.668419242,1469.465598,1.045855551,0.188692136,0.199190801,8518.223557
483.237028,107.541255,1.132879229,-1.668372654,248.1861524,1.111585084,0.249208925,0.26777859,1230.550314
744.314385,255.187298,0.983787161,-1.668326886,1397.626805,1.047024284,0.190231572,0.182896489,8054.194894
377.495828,65.66901,1.227866928,-1.668231922,92.57399723,1.182734596,0.287900716,0.32505017,449.8014713
383.501031,67.7768387,1.263722822,-1.668225882,98.61358214,1.177051633,0.285316275,0.332338471,478.8519035
378.629707,66.1286744,1.322048485,-1.668019777,93.92038349,1.181464397,0.287309034,0.349451047,456.3014538
377.03105,65.5881574,1.27325262,-1.667964402,92.40308225,1.182959859,0.287976494,0.337121627,449.0238757
380.771309,67.7110936,1.261708376,-1.665334303,99.07985295,1.177223544,0.28512394,0.331560816,481.5812271
1314.635104,952.7076825,1.691817212,-1.629325391,21310.51491,1.012595679,0.119898554,0.201580886,182243.5376
1142.207713,719.1829697,1.231154562,-1.629325391,12143.76623,1.016685601,0.132283896,0.161519968,94889.85129
178.9295123,17.64871842,1.87538437,-1.629325391,7.313090655,1.679936056,0.401809013,0.581384689,51.3649401
283.6544019,44.35353846,1.447625045,-1.629325391,46.18821245,1.270553386,0.317226982,0.407408184,235.0427561
93.95849031,4.86655099,2.039577957,-1.629325391,0.556054251,3.465812035,0.529310826,0.579893958,12.61875184
356.9927625,70.25351222,1.436893329,-1.629325391,115.8805882,1.170809966,0.278781856,0.370208025,569.7954884
492.5627673,133.743406,1.401891122,-1.629325391,419.9710626,1.08972405,0.230048537,0.308940961,2167.868641
946.4943739,493.8388943,2.219139396,-1.629325391,5725.918895,1.024299423,0.150517029,0.330032537,39912.91152
683.0940029,257.2232156,1.263589876,-1.629325391,1553.441615,1.046652088,0.186996483,0.230960868,9100.519527
335.382267,199.215771,1.211103403,-1.375878238,1670.202754,1.060236195,0.184802902,0.21736454,10159.34391
338.131733,202.634267,1.154771985,-1.375729485,1728.607106,1.059219994,0.183769544,0.206194317,10553.46555
285.762037,144.846119,1.262478291,-1.375551101,883.614075,1.082846541,0.204760214,0.248419702,5060.004206
292.077736,151.35203,1.199185374,-1.375504328,964.8774843,1.079285359,0.201909854,0.233064268,5566.564287
230.021821,93.9218989,1.093460943,-1.375385605,371.6619695,1.12776573,0.234406071,0.241358548,2016.587426
228.565332,92.7618336,1.3380859,-1.375325696,362.5876043,1.129363549,0.235294437,0.296263924,1965.480895
334.310802,198.579325,1.187697707,-1.375183394,1662.205312,1.060429252,0.184947564,0.213311213,10106.46899
331.807851,195.936305,1.186520353,-1.374829201,1619.573368,1.061244393,0.185732177,0.213921599,9820.741858
285.303921,145.237247,1.240112479,-1.374268736,891.0196466,1.082623433,0.204488544,0.2437201,5107.085683
229.193232,93.8016139,1.286218987,-1.374096634,371.8125013,1.127929569,0.234391537,0.283867618,2018.115527
230.574556,94.9592077,1.341925533,-1.37404284,381.09331,1.126370052,0.233507834,0.295249604,2070.580212
229.04939,93.7427437,1.317910978,-1.373960309,371.4625294,1.128009908,0.234425337,0.290893601,2016.212445
289.817056,150.180566,1.329013911,-1.373817072,953.6969668,1.079903814,0.202285743,0.258703476,5498.133458
285.330813,146.497726,1.257632494,-1.372433232,910.3922139,1.081912534,0.203789646,0.246399481,5229.145487
268.770753,165.820041,1.043665691,-1.319563499,1317.378397,1.07236761,0.192060028,0.193564875,7887.891454
263.264629,159.099076,1.040153889,-1.319558685,1212.764931,1.0754247,0.194640951,0.195227868,7206.135546
262.037069,157.671694,1.113736163,-1.319485866,1191.30126,1.07610751,0.195201387,0.209573994,7067.243034
272.196468,170.162767,0.992281496,-1.319450216,1387.646555,1.070520715,0.190452459,0.182651793,8349.922172
221.311844,112.554816,1.22841287,-1.319322616,607.3031714,1.106614718,0.217243023,0.253683356,3423.360189
290.025008,193.372817,0.919364483,-1.319237735,1792.887802,1.062056292,0.182676734,0.16296607,11070.44161
229.63608,121.312726,1.063586912,-1.319086944,705.8717154,1.098917899,0.212171302,0.215266774,4017.62718
262.627089,158.713791,1.014985406,-1.319032187,1208.362233,1.075607796,0.194754997,0.190599359,7178.214245
224.049101,115.554648,1.172445265,-1.318949496,640.6566549,1.103846969,0.215430174,0.240405653,3623.569105
227.534502,119.217232,1.067665182,-1.318877743,682.0250489,1.10065659,0.2133225,0.217093002,3873.17694
226.853646,118.52721,1.06204717,-1.318836733,674.2165215,1.101242575,0.213709238,0.216284603,3825.974597
286.745062,189.475738,1.143199699,-1.318719144,1723.407865,1.063332647,0.183859929,0.203833056,10598.37493
294.259664,199.565035,1.103241406,-1.318688508,1911.96702,1.060130774,0.180764343,0.193688395,11887.39004
176.677861,71.9558418,1.22037475,-1.318649104,248.5896329,1.166768947,0.249148144,0.281487062,1358.298063
299.117479,206.598921,1.259162661,-1.318277767,2051.059838,1.058083556,0.178693783,0.218741557,12850.16833
174.168844,70.0473159,1.237547121,-1.31827472,235.7807131,1.171312774,0.251132677,0.287163032,1288.10365
177.684664,72.9689326,1.306749399,-1.318080949,255.9735185,1.16445355,0.248054606,0.300385192,1399.239578
172.225586,68.5812703,1.349482476,-1.317994909,226.1601803,1.174974887,0.252702832,0.314603149,1235.558185
177.192753,72.7669219,1.184564594,-1.317478954,254.9112808,1.164910095,0.248209768,0.272415247,1393.654126
217.6547032,714.8134317,1.171065796,-0.910671704,62764.44678,1.016787597,0.098906968,0.114866415,656065.6431
244.7657798,903.9782729,1.002572264,-0.910671704,100379.3273,1.013274655,0.09084653,0.090481635,1134462.896
127.9138281,246.8832269,1.299548372,-0.910671704,7487.062641,1.048605975,0.143786972,0.18247603,57255.41733
177.1215736,473.3686763,1.199232704,-0.910671704,27525.0001,1.02535022,0.114602204,0.135725147,252510.1363
270.2208637,1101.778639,1.195107131,-0.910671704,149113.5098,1.01089148,0.084517501,0.100461861,1802932.291
18.74599205,5.302411756,1.571715854,-0.910671704,3.453625128,3.263121114,0.438344168,0.381392958,83.89312053
53.89617807,43.83010702,1.535160001,-0.910671704,235.9790011,1.27378441,0.251101059,0.34154995,1524.813303
34.77004284,18.24177288,1.69772028,-0.910671704,40.87543474,1.657830797,0.322543823,0.425289602,348.3004708
67.21860059,68.17662939,1.526081493,-0.910671704,570.9516715,1.176013395,0.219349549,0.30867989,3599.872675
92.25581722,128.4233851,1.376666087,-0.910671704,2025.893089,1.093440926,0.179056457,0.235733301,13527.48889
121.1512386,678.0812158,1.263925019,-0.667687002,98827.18516,1.017696995,0.091104279,0.114143409,1123504.035
150.47562,1046.064056,1.390878045,-0.667687002,235195.7974,1.011471573,0.077727277,0.107494356,3095732.792
10.12334896,4.734503173,1.982992895,-0.667687002,4.817944826,3.534584847,0.422024164,0.445132465,142.626862
136.7294758,863.6748921,1.256896511,-0.667687002,160329.555,1.013894117,0.083401951,0.10410688,1976162.176
29.62664407,40.55000544,1.572540372,-0.667687002,353.4230187,1.29593091,0.236216947,0.32630365,2512.739561
99.63013584,458.5719031,1.276317692,-0.667687002,45198.90171,1.026168197,0.104915242,0.132186803,453655.7277
51.76044141,123.7718663,1.620339364,-0.667687002,3292.735739,1.096952566,0.165219378,0.255607176,23981.23752
37.62435116,65.397935,1.533452408,-0.667687002,919.265728,1.183492032,0.203475052,0.28681298,6327.914129
71.88950196,238.7574582,1.432287688,-0.667687002,12252.56153,1.05026021,0.132079276,0.184593533,102326.0092
19.09973359,16.85313176,1.791474437,-0.667687002,61.04839223,1.712033833,0.305268574,0.417961753,586.1608634
15.36095581,41.79835659,1.555025566,-0.375838636,735.3257541,1.287092627,0.210807859,0.288947824,5778.466308
78.31200336,1086.374081,1.33699325,-0.375838636,496729.7309,1.011045919,0.067662657,0.089968985,7504346.304
19.17815919,65.15332223,1.536954967,-0.375838636,1786.629477,1.184180938,0.182781174,0.258156803,13706.89744
5.36603135,5.100692455,1.928392571,-0.375838636,10.95013922,3.352621748,0.382566132,0.402911525,321.7230942
70.21911895,873.4408094,1.20849694,-0.375838636,321091.1403,1.013738767,0.073379733,0.088076218,4496807.561
50.94518763,459.7577509,1.299903756,-0.375838636,88965.06142,1.026100702,0.092860338,0.119164382,1008716.659
61.67613345,673.8403394,1.31400761,-0.375838636,191106.4639,1.017808373,0.080756159,0.105181782,2451499.232
36.72958829,238.9763084,1.337572948,-0.375838636,24036.49061,1.050214183,0.117381299,0.153206591,225854.0615
9.963093486,17.58373534,1.840719575,-0.375838636,130.131861,1.682448852,0.274141708,0.389037808,1343.668904
26.58974916,125.2423501,1.485451608,-0.375838636,6601.821541,1.095814235,0.146913098,0.208473356,53960.64577
2.880394698,6.114068734,1.896923333,-0.066286844,32.09030087,2.962686473,0.333208104,0.367216753,845.3365032
38.0914816,1069.256851,1.261651628,-0.066286844,981470.4732,1.011222748,0.059560123,0.074725981,16850597.77
13.10145533,126.4926794,1.433083242,-0.066286844,13735.48312,1.09486715,0.129481888,0.177337152,127162.1222
7.457510968,40.98397828,1.412677924,-0.066286844,1441.920715,1.292797344,0.189272185,0.235160692,12732.55283
9.366528451,64.65224715,1.423126025,-0.066286844,3588.231088,1.185608398,0.16286238,0.212859729,30970.06808
34.9701283,901.1991274,1.195729194,-0.066286844,697195.6691,1.013315592,0.063508644,0.075438546,11272267.7
25.13429972,465.543096,1.153421948,-0.066286844,186051.3975,1.025776346,0.081155066,0.092422457,2412251.912
4.762258052,16.71291332,1.683475647,-0.066286844,239.7824963,1.718007673,0.250500178,0.321737977,2825.26791
30.53550263,687.1261193,1.222049761,-0.066286844,405308.8348,1.017464043,0.070274465,0.085138678,5970719.457
18.14389461,242.5980694,1.188742688,-0.066286844,50522.84945,1.049464532,0.102842181,0.119337038,541068.298
8.74570323,390.013341,1.039360353,0.353744995,343481.9511,1.030768178,0.072468285,0.074187994,5035909.796
8.53137467,372.494619,1.096960193,0.354540987,313892.5392,1.03221523,0.073688679,0.07956215,4538587.848
6.45972389,213.727898,1.199465116,0.354716652,103380.6078,1.056146156,0.090361043,0.105464633,1276162.244
5.44699881,151.979344,1.511816878,0.354735002,52276.21478,1.078958098,0.102214342,0.14876773,595389.889
8.62285538,381.131995,1.168302186,0.354886602,328879.9654,1.031485155,0.07305446,0.084036979,4789791.917
9.50745669,463.380332,1.182308871,0.354904442,486160.4611,1.025896654,0.067934518,0.079299352,7531758.115
9.00237281,415.670438,1.159609074,0.355017575,391305.4111,1.028869024,0.070735311,0.080866347,5855982.55
6.36914977,208.111704,1.373978649,0.355066791,98097.92059,1.057661341,0.091227012,0.121879347,1202900.245
6.91307623,245.242482,1.282759895,0.355126506,136244.1649,1.048931164,0.085924766,0.107619319,1744590.6
7.19118236,265.497369,1.235722532,0.355229809,159716.672,1.045198188,0.083460527,0.100879464,2090578.238
6.87836212,242.906872,1.298844087,0.355234865,133694.7851,1.049401649,0.086221948,0.109321097,1707576.318
9.19776643,434.523275,1.072603207,0.355324145,427907.8301,1.027616472,0.069568756,0.073610167,6495283.466
6.21054147,198.125299,1.348811184,0.355340501,88965.24342,1.060567732,0.092860303,0.121621975,1077623.596
8.36447757,359.396027,1.14847255,0.355347815,292748.2844,1.033389351,0.074646397,0.084332986,4188065.579
5.45206418,152.696546,1.449525789,0.355353647,52845.99435,1.078587239,0.102015556,0.142385153,602637.6084
7.89215795,319.972072,1.116617415,0.355360268,232051.519,1.037503273,0.077920459,0.085420314,3205618.706
9.39171825,453.359119,1.077417978,0.355476123,465973.0868,1.026469083,0.068473576,0.072817253,7170171.903
8.5292548,373.934807,1.102139992,0.355486858,317014.1465,1.032091155,0.0735537,0.079796208,4591031.078
7.83708311,315.859057,1.407902358,0.355592215,226244.9446,1.037991629,0.078285386,0.108182324,3113765.404
5.46967109,153.889022,1.231035887,0.355642608,53710.33826,1.077978272,0.101718696,0.120605328,613588.3688
7.83768644,316.325786,1.125453707,0.355879413,227064.1676,1.037935573,0.078233241,0.08642388,3126785.41
7.47364853,287.922759,1.26464245,0.356105328,188216.3375,1.041677845,0.080982695,0.100344429,2521923.724
7.85287605,318.047011,1.192667451,0.356216917,229720.3945,1.037730271,0.078065668,0.091398107,3168899.362
7.80247094,314.464077,1.151759671,0.356553361,224747.7962,1.038160162,0.078381255,0.088601668,3090380.461
4.23433428,92.6405828,1.691857176,0.356615499,19508.23847,1.129532864,0.121775996,0.19385453,204387.3941
4.17471904,90.1449522,1.731413805,0.356843454,18481.03457,1.133118935,0.122937726,0.199962382,193015.4608
4.17189538,90.0839806,1.427288768,0.356990375,18462.2876,1.133209034,0.122959614,0.164861529,192816.0039
1.46640418,14.87876605,1.515156921,0.420029768,582.3225361,1.806518495,0.218674947,0.246510509,8690.592606
12.53815507,1087.744282,1.238304875,0.420029768,3112313.852,1.011032005,0.047871694,0.058955446,66456030.01
11.44550852,906.4205047,1.178062622,0.420029768,2161171.394,1.013238889,0.051308259,0.060048163,43243977.48
4.261644606,125.6649013,1.207631697,0.420029768,41539.16446,1.095492058,0.1065117,0.122893017,468035.6183
9.937555772,683.3114429,1.179226542,0.420029768,1228194.519,1.017561538,0.057097037,0.066746804,22272806.89
8.261075576,472.207332,1.311892669,0.420029768,586536.7386,1.025412566,0.065595758,0.084981569,9401923.935
5.963251365,246.051359,1.581129799,0.420029768,159250.6831,1.048770306,0.083505239,0.128926163,2097627.38
3.017745117,63.01220066,1.248209746,0.420029768,10444.29338,1.19043931,0.13578343,0.155339075,109005.0968
0.555655999,2.136345797,2.44439133,0.420029768,12.00529591,6.617068181,0.378229576,0.359412697,1389.788143
2.380113705,39.19719106,1.205490283,0.420029768,4041.472793,1.306144386,0.159644856,0.168392619,43188.39902
9040.091806,309.7807507,1.048900049,-2.710645648,186.8371477,1.038737074,0.259984816,0.267564982,775.401272
9024.865882,308.7381229,1.340079674,-2.710645648,185.5815902,1.038867892,0.260244351,0.342161995,769.6162478
8958.267573,304.1983166,1.205271066,-2.710645648,180.1639877,1.03944795,0.261386718,0.309005972,744.7147645
4248.601176,68.4227738,1.42508247,-2.710645648,9.114980111,1.175380204,0.39126836,0.514310679,32.18383097
4186.413151,66.43438485,1.348836508,-2.710645648,8.592908929,1.180629354,0.394081568,0.489202476,30.39353679
4215.969831,67.37576899,1.539113943,-2.710645648,8.838159667,1.178105574,0.392738446,0.556906241,31.2339454
2026.193295,15.56218214,1.565069567,-2.710645648,0.471514835,1.771100087,0.537519574,0.632129966,2.751612577
2012.498859,15.35253272,1.435960334,-2.710645648,0.458896173,1.78162999,0.538867988,0.579717046,2.703130922
2018.969068,15.45140858,1.403044156,-2.710645648,0.464826122,1.776628224,0.538229833,0.56655337,2.725937376
600.1792573,1.36543399,3.655622558,-2.710645648,0.003629909,9.78841459,0.754676145,0.881791266,0.460850307
610.0094196,1.41052838,3.192936729,-2.710645648,0.003873629,9.507450236,0.752261956,0.778981925,0.465454307
627.2521578,1.491396344,2.667110425,-2.710645648,0.004330525,9.046150876,0.74808282,0.663374487,0.47371648
0.49662647,545.4990297,1.973662551,1.672367127,13994426.08,1.021998206,0.035886981,0.07006236,407303770.6
0.504460417,562.8445222,1.856430353,1.672367127,14898550.41,1.021320275,0.035456276,0.065131458,438303365.2
0.496279422,544.7368936,1.761230769,1.672367127,13955349.16,1.022028983,0.035906336,0.062554095,405971964.8
0.493473286,538.5940483,2.043745392,1.672367127,13642382.68,1.022280231,0.036063701,0.07289741,395330082.7
0.187382453,77.65905405,1.773090314,1.672367127,283629.4485,1.154521583,0.07508474,0.123902911,5035049.592
0.186415762,76.85984706,2.477810825,1.672367127,277821.6968,1.156128336,0.075372605,0.173691533,4926797.65
0.189976566,79.82415366,2.524882423,1.672367127,299664.8287,1.150330438,0.07432444,0.174969156,5335183.404
0.190411275,80.18988272,2.55021834,1.672367127,302417.0584,1.149644813,0.074198737,0.176478594,5386878.013
0.209274935,96.86540269,2.861760461,1.672367127,441270.1039,1.123883241,0.069171734,0.186724516,8057832.46
0.185182752,75.8464609,2.804320989,1.672367127,270543.9137,1.15821437,0.075743434,0.197368681,4791490.98
0.768434176,1306.013298,1.766508736,1.672367127,80216244.51,1.009188268,0.025579609,0.044980429,3193837482
0.770350086,1312.533889,1.969844358,1.672367127,81019242.5,1.009142621,0.025530001,0.050061802,3231784838
0.773909583,1324.691359,2.030959752,1.672367127,82527090.47,1.009058714,0.025438411,0.051431961,3303234647
0.767839704,1303.993375,1.825368308,1.672367127,79968306.17,1.009202501,0.025595045,0.046506885,3182135210
0.322963378,230.6963967,1.664640324,1.672367127,2502930.262,1.052016417,0.04989771,0.080982237,55515361.04
0.335690704,249.237212,1.675870532,1.672367127,2921412.589,1.048146904,0.048452044,0.079312472,66240729.45
0.334801751,247.9189348,1.722328244,1.672367127,2890590.177,1.048402919,0.04854994,0.081665854,65441654.62
0.981297118,2129.782733,1.771025502,1.672367127,213323023.7,1.005634378,0.021130856,0.0373183,10209415073
0.95805659,2030.096021,1.710616438,1.672367127,193820757.9,1.00591105,0.021531136,0.03672314,9108618084
0.994676959,2188.257224,1.857830271,1.672367127,225197657.8,1.005483816,0.020907917,0.038737292,10889383014
5.221923457,152.826786,1.248441337,0.374269238,55292.75099,1.078520267,0.101189301,0.121643408,635609.2734
5.219279445,152.6720638,1.204630788,0.374269238,55180.85062,1.078599841,0.101226156,0.117413093,634185.5587
5.205398382,151.8610583,1.138772339,0.374269238,54596.15807,1.079019599,0.101420152,0.111185077,626753.1006
2.292285526,29.44936271,1.484587814,0.374269238,2053.151706,1.407479106,0.178663864,0.223574174,22765.03021
2.337863133,30.63209085,1.431089744,0.374269238,2221.37828,1.391746031,0.176364293,0.213942731,24396.74246
2.320702652,30.18404737,1.499338842,0.374269238,2156.871073,1.397560998,0.177222067,0.224766821,23771.02629
7.819665126,342.7005382,1.153558913,0.374269238,278034.5784,1.035015994,0.075361929,0.085451218,3952218.298
7.820316819,342.7576621,1.13326923,0.374269238,278127.2759,1.035010158,0.075357284,0.083943298,3953735.117
7.808097574,341.6873812,1.10617284,0.374269238,276393.0502,1.035119822,0.075444496,0.082026701,3925371.859
11.03754776,682.7845231,1.047547273,0.374269238,1103663.233,1.017575091,0.058259144,0.060499877,19615772.34
11.10484988,691.1365498,1.06741573,0.374269238,1130829.058,1.017362705,0.057992895,0.061372029,20182445.99
10.98733824,676.5867139,1.032666822,0.374269238,1083717.706,1.017736086,0.058459586,0.059840935,19201306.66
15.11656025,1187.794837,0.962179318,0.357917737,3216626.264,1.010102755,0.047572065,0.045543378,68988977.87
14.95669863,1162.805186,1.098875351,0.357917737,3082702.802,1.010319871,0.047958916,0.052431024,65611518.38
15.178499,1197.548544,0.990914691,0.357917737,3269670.518,1.010020471,0.047424068,0.046759514,70334035.65
13.41477094,935.4099751,1.008242589,0.357917737,1994902.758,1.0128286,0.052093229,0.052188924,39283698.01
10.57399591,581.1841354,1.193438091,0.357917737,770096.6586,1.020647501,0.062335901,0.073637705,12869407.47
10.64588249,589.1132763,1.091715976,0.357917737,791252.9774,1.020369597,0.062019832,0.067028808,13283110.71
10.33091555,554.7701649,1.186666667,0.357917737,701687.8088,1.021630579,0.063432291,0.074471859,11545727.53
5.752441612,172.0045411,1.356292516,0.357917737,67452.42427,1.0697656,0.097630375,0.128024771,790660.1748
5.778308696,173.5549295,1.239325068,0.357917737,68673.88932,1.069142375,0.097314618,0.116639472,806649.0917
5.715875406,169.824749,1.269859514,0.357917737,65753.62491,1.070661079,0.098080737,0.120368651,768493.1632
5.627409282,164.6085842,1.415469382,0.357917737,61776.41422,1.072900208,0.099190158,0.13554684,716923.4269
5.669404874,167.0745961,1.325992063,0.357917737,63641.2318,1.071824205,0.098659963,0.126363048,741045.2886
3.206146205,53.43208485,1.45315904,0.357917737,6509.115492,1.224584162,0.147267935,0.193386889,66281.30576
3.326905007,57.53290133,1.372325975,0.357917737,7546.581879,1.208576305,0.143592117,0.179246566,76765.81074
3.326905007,57.53290133,1.372325975,0.357917737,7546.581879,1.208576305,0.143592117,0.179246566,76765.81074
20.08203482,2096.287794,1.112961841,0.357917737,10018888.61,1.005724405,0.03827261,0.042474557,264782604.9
20.19224403,2119.359576,1.02782392,0.357917737,10240638.37,1.005662088,0.038111777,0.039061767,271751521.8
20.14006768,2108.420965,1.049654577,0.357917737,10135201.54,1.005691463,0.038187729,0.039970341,268434344.8


==> SM_Figures/velocity_data.csv <==
Gamma,exact,closure6,closure1
1e-05,0.9999950001374948,0.9999983333430554,0.8720068922233212
1.1895340673703208e-05,0.9999940525242157,0.9999980174569778,0.8687434397522936
1.414991297434576e-05,0.9999929253188005,0.9999976417006365,0.8654096215927888
1.683180353330955e-05,0.9999915844877588,0.9999971947269548,0.8620045773760289
2.0022003718155845e-05,0.9999899895493093,0.9999966630383542,0.8585274704464537
2.3816855519761608e-05,0.999988092352127,0.9999960305792277,0.8549774899321168
2.833096101839324e-05,0.9999858356230047,0.9999952782511968,0.8513538528676351
3.370064329271925e-05,0.9999831512397838,0.9999943833365337,0.847655806366885
4.008806328898465e-05,0.999979958177711,0.9999933188123552,0.8438826298422751
4.7686116977144744e-05,0.9999761600676385,0.9999920525349095,0.8400336372670402
5.672426068491978e-05,0.9999716422929457,0.999990546269366,0.8361081794766164
6.747544053110686e-05,0.9999662685383888,0.9999887545358697,0.8321056465047556
8.026433522257174e-05,0.9999598766878925,0.9999866232371009,0.8280254699496262
9.547716114208066e-05,0.9999522739491538,0.9999840880260155,0.8238671253647437
0.00011357333583431052,0.9999432310602954,0.9999810723646514,0.8196301346691469
0.00013509935211980265,0.9999324754071216,0.9999774852156242,0.8153140685708301
0.00016070528182616383,0.9999196828480619,0.9999732182969503,0.810918548997015
0.00019116440753857018,0.9999044680069175,0.9999681428177922,0.8064432515244405
0.00022739657523579274,0.9998863727501324,0.9999621055972521,0.8018879078024447
0.00027049597304631344,0.9998648525145598,0.9999549244499987,0.7972523079612115
0.0003217641750250735,0.9998392600925218,0.9999463827007864,0.7925363029971821
0.0003827494478516311,0.9998088264122726,0.9999362226641996,0.7877398071272619
0.00045529350748669476,0.9997726377726388,0.9999241378955339,0.7828628001031088
0.0005415871378079471,0.9997296088995848,0.9999097639827769,0.7779053294764753
0.0006442363508721371,0.9996784510888437,0.9998926676072469,0.7728675128062782
0.0007663410868007454,0.9996176345820494,0.9998723335504878,0.7677495397978155
0.0009115888299750819,0.9995453441941086,0.9998481492662877,0.7625516743643238
0.0010843659686896098,0.9994594270679502,0.9998193865678061,0.7572742566008858
0.001289890261253308,0.9993573312819586,0.9997851798992263,0.7519177046605576
0.0015343684089300115,0.9992360338802561,0.9997445005674652,0.746482516522492
0.0018251834943190425,0.9990919567448436,0.9996961262005156,0.7409692716417908
0.002171117945694503,0.9989208685943991,0.9996386045732395,0.7353786324708329
0.002582618760682675,0.9987177712967128,0.9995702107972337,0.7297113458418927
0.003072112998861756,0.9984767686485002,0.9994888967074341,0.7239682442009961
0.0036543830709572546,0.9981909158472755,0.9993922310936904,0.7181502466831498
0.004347013158125022,0.997852048109245,0.9992773292209661,0.7122583600193425
0.0051709202428967555,0.9974505873466246,0.9991407698590997,0.7062936792660437
0.006150985788580498,0.9969753265995653,0.9989784978068059,0.7002573883483114
0.007316807143427192,0.9964131931355765,0.9987857096532677,0.6941507604080933
0.008703591361485156,0.9957489929155978,0.99855672028832,0.6879751579498334
0.010353218432956616,0.9949651416239796,0.9982848074708884,0.6817320327760996
0.012315506032928249,0.9940413908053314,0.9979620316280733,0.6754229257066159
0.014649713983072849,0.9929545619400997,0.9975790280321761,0.6690494660748247
0.01742633386009649,0.9916783065269573,0.9971247686580677,0.6626133709968999
0.0207292177959537,0.9901829162632396,0.9965862914523727,0.6561164444089957
0.024658110758226014,0.9884352138081964,0.9959483955747879,0.6495605758694403
0.029331662783900425,0.9863985606075459,0.995193302564278,0.6429477391235455
0.0348910121340677,0.9840330226541135,0.9943002855447594,0.6362799904297393
0.041504047578504726,0.9812957362331178,0.9932452717631672,0.629559466646775
0.04937047852838999,0.9781415117339414,0.9920004282252235,0.6227883830828856
0.05872786613189477,0.9745237026410553,0.990533746242278,0.6159690311088667
0.06985879746785242,0.9703953475901376,0.9888086485588793,0.6091037755382301
0.08309941949353387,0.9657105659919275,0.9867836524891499,0.6021950517787318
0.09884959046625576,0.9604261543105026,0.9844121339687439,0.595245362760741
0.11758495540521557,0.9545032951196345,0.9816422499814416,0.5882572756490932
0.13987131026472358,0.9479092610007355,0.9784170891043376,0.5812334183462112
0.16638168860761274,0.9406189773227616,0.9746751296694203,0.5741764757954211
0.19791668678535573,0.9326163077955993,0.9703510889361225,0.567089186094484
0.23542864143224154,0.9238949468923044,0.9653772404145213,0.5599743364304313
0.2800503894183625,0.9144588416491247,0.9596852553243048,0.5528347588478008
0.333129478793467,0.9043221153893055,0.9532085840315937,0.5456733258633356
0.3962688638701478,0.8935085182811515,0.9458853324974905,0.5384929459410913
0.47137531341167194,0.8820504749494763,0.9376615101714635,0.5312965588427205
0.5607169938205446,0.8699878306412556,0.928494438617402,0.5240871308684425
0.6669919663030115,0.8573664116103376,0.9183560305093871,0.5168676500048573
0.7934096665797492,0.8442365132809148,0.907235597176838,0.5096411209963209
0.9437878277775371,0.8306514151246193,0.8951418398374199,0.5024105603570608
1.1226677735108113,0.816665999100485,0.8821037376112038,0.495178991341571
1.3354515629298973,0.8023355239007077,0.8681701627130511,0.48794943889107645
1.5885651294280527,0.7877145839758273,0.8534082113485928,0.48072492457400645
1.8896523396912077,0.7728562627925755,0.8379004059590296,0.47350846153844667
2.2478058335487208,0.7578114750549271,0.8217410646712977,0.46630304949447515
2.673841615839944,0.7426284827124405,0.8050322184860502,0.45911166974409806
3.180625692794119,0.7273525638759565,0.7878794730794124,0.4519372802762164
3.783462617131925,0.7120258113593586,0.7703881654430266,0.44478281094366
4.500557675700488,0.6966870375280106,0.7526600752126407,0.4376511587388298
5.3535666774107185,0.681371763625488,0.7347908416500245,0.43054518318390317
6.3682499447185865,0.6661122741008113,0.7168681329923949,0.42346770185086785
7.575250258771905,0.6509377191862803,0.6989705311502009,0.41642148602589385
9.011018251665,0.635874251738371,0.6811670386154176,0.4094092565316971
10.718913192051264,0.6209451869611894,0.6635170856174372,0.40243367972064503
12.75051240713013,0.6061711759605606,0.6460709090458621,0.3954973636503697
15.16716888470921,0.5915703860907928,0.628870183590337,0.38860285445262516
18.04186409392068,0.5771586827433551,0.6119488032574039,0.38175263290504946
21.461411978584014,0.562949808614542,0.5953337325622504,0.3749491112143814
25.529080682395165,0.5489555576045382,0.5790458675822406,0.3681946300185356
30.367711180354544,0.5351859413841523,0.5631008655644831,0.3614914556137888
36.12342699709423,0.5216493473534606,0.5475099169547865,0.354841777412156
42.97004704320835,0.5083526872445872,0.5322804454080208,0.3482477056328723
51.11433483440165,0.49530153601787064,0.5174167298554018,0.34171126923073447
60.80224261649415,0.4825002609959948,0.5029204485583126,0.33523441406291
72.32633896483519,0.4699521413922488,0.4887911488380283,0.3288190012947084
86.03464416684491,0.4576594785388301,0.4750266483646631,0.32246680604371525
102.34114021054528,0.4456236972217025,0.46162337496549477,0.31617951626064394
121.73827277396596,0.4338454385911076,0.4485766522298284,0.309958731844253
144.811822767453,0.4223246451537834,0.43588093801576283,0.3038059639867198
172.2585965398784,0.41106063836507706,0.42353002250079974,0.297722634744965
204.9074689815846,0.4000521893422495,0.4115171918012517,0.2917100768325745
243.74441501222168,0.38929758320701546,0.3998353625077134,0.2857695336261886
289.9422853882869,0.37879467754819734,0.38847719180504986,0.2799021593795145
344.89622604057524,0.3685409554725879,0.3774351672013342,0.27410901963746687
410.26581058271904,0.3585335736858759,0.3667016793005432,0.2683910918423662
488.02515836544234,0.348769406018567,0.3562690805273229,0.2627492661236123
580.5225516094883,0.33924508278346716,0.3461297322505658,0.25718434626181014
690.5513520162317,0.32995702632425744,0.3362760423534636,0.2516970508179559
821.4343584919421,0.3209014830873068,0.32670049495634995,0.24628801441798706
977.1241535346481,0.31207455252339317,0.31739567370913996,0.24095778918276192
1162.3224686798494,0.3034722131012288,0.3083542798262922,0.2357068462933654
1382.6221737646536,0.29509034569186554,0.2995691458328838,0.23053557768152647
1644.6761779946628,0.2869247545612766,0.2910332458199553,0.22544429783488218
1956.398343517057,0.2789711861881974,0.2827397028656318,0.22043324570683104
2327.2024789604025,0.27122534610645205,0.2746817941611567,0.2155025867207762
2768.286630392061,0.2636829139521398,0.26685295428396444,0.21065241485867175
3292.971255097148,0.2563395568823036,0.25924677697989185,0.20588275482393617
3917.1014908092607,0.24919094151539217,0.25185701575074054,0.201193564268999
4659.525668664668,0.24223274453152963,0.24467758348922392,0.19658473607798027
5542.664520663096,0.23546066205769,0.2377025513588393,0.1920561006952731
6593.188271333542,0.22887041795227264,0.23092614707971076,0.1876074284911041
7842.82206133765,0.2224577710928796,0.2243427527515283,0.18323843215546826
9329.304026284657,0.21621852176204318,0.21794690232021635,0.17894876911219174
11097.5249641207,0.2101485172169609,0.21173327877491466,0.17473804394524406
13200.884008314168,0.20424365652166732,0.20569671114545568,0.17060581082980553
15702.901247293776,0.19849989471289683,0.19983217135712542,0.1665515759609971
18679.13599020777,0.19291324636440196,0.19413477098854556,0.16257479997358548
22219.468609395193,0.18747978860893472,0.18859975796957737,0.15867490034639004
26430.81486974103,0.18219566367105983,0.18322251324885852,0.15485125378553571
31440.354715914873,0.17705708095997097,0.17799854745463414,0.15110319858111199
37399.37302478786,0.17206031876631284,0.17292349756770173,0.14743003693221404
44487.82831127576,0.16720172560341368,0.16799312362134425,0.1438310372357543
52919.78735958436,0.16247772122937548,0.16320330543991252,0.1403054363348343
62949.88990221888,0.15788479738335504,0.15855003942511403,0.1368524417228674
74881.0385759,0.15341951826613623,0.15402943539694383,0.13347123370002698
89073.54638610422,0.1490785207924261,0.14963771349447635,0.13016096747897177
105956.01792776148,0.14485851463971594,0.14537120114034918,0.12692077523716389
126038.29296797223,0.1407562821162985,0.14122633007164256,0.12374976811344383
149926.8432786041,0.1367686778689027,0.1371996334389553,0.12064703814686349
178343.08769319058,0.132892628448483,0.13328774297475102,0.11761166015609914
212145.17849106278,0.12912513175109294,0.12948738623146072,0.11464269355807023
252353.9170434766,0.12546325634891242,0.1257953838893674,0.1117391841246805
300183.58135755797,0.12190414072541583,0.12220864713392565,0.1089001656768699
357078.59649004554,0.1184449924270587,0.11872417510187848,0.10612466171542281
424757.1552536894,0.11508308714284837,0.11533905239530771,0.10341168698821895
505263.1065335659,0.1118157677219632,0.11205044666257441,0.10076024899383561
601027.6782070363,0.10864044313869202,0.10885560624497446,0.09816934942161976
714942.8986597562,0.10555458741300007,0.10575185788783355,0.09563798552853978
850448.9341802669,0.1025557384941796,0.10273660451469036,0.09316515145330231
1011637.979766207,0.09964149711452008,0.09980732306316899,0.09074983946838286
1203377.8407775855,0.09680952561878144,0.09696156238110631,0.08839104117076409
1431458.9375234756,0.09405754677523805,0.09419694118148203,0.08608774861230906
1702769.172225898,0.0913833425729996,0.09151114605469247,0.08383895537081629
2025501.939230658,0.08878475301010641,0.08890192953670943,0.081643657562908
2409403.560239517,0.08625967487624074,0.08636710823167566,0.07950085479999763
2866067.616948244,0.083806060533639,0.08390456098750396,0.07740955108866483
3409285.0697468077,0.08142191669927423,0.08151222712306373,0.0753687556768351
4055460.7358408277,0.07910530323111044,0.079188104705564,0.07337748384722242
4824108.704165354,0.0768543319208639,0.07693024887676578,0.07143475765954313
5738441.648302381,0.07466716529546062,0.07473677022668374,0.0695396066430487
6826071.834272379,0.07254201542909168,0.07260583321346707,0.06769106844095925
8119844.993183976,0.07047714276751686,0.07053565462817675,0.06588818940840048
9658832.24115867,0.06847085496615617,0.06852450210320832,0.06413002516546544
11489510.001873063,0.06652150574309845,0.06657069266313961,0.06241564110703098
13667163.564620046,0.06462749374825547,0.06467259131681191,0.06074411287096086
16257556.664437935,0.06278726144950325,0.06282860968948503,0.05911452676632593
19338917.50455224,0.06099929403664749,0.06103720469393662,0.05752598016326263
23004301.197729122,0.05926211834383242,0.05929687723940511,0.055977581846078255
27364399.970746662,0.05757430179097172,0.05760617097730654,0.054468452331194135
32550885.99835043,0.055934451344614756,0.05596367108268299,0.05299772415149622
38720387.81812541,0.0543412124986034,0.05436800307036976,0.05156454210863772
46059220.411450945,0.05279326827476786,0.052817831644896326,0.05016806349481154
54789011.795939334,0.051289338243851096,0.051311859583162464,0.0488074582854779
65173396.0488242,0.04982817756677195,0.049848826648958434,0.047481909304501344
77525974.88629432,0.048408576056269026,0.048427508538423834,0.046190612363115405
92219788.23334303,0.04702935725896043,0.047046715855564775,0.044932776374096955
109698579.78923818,0.04568937755770553,0.045705293116974494,0.04370762344249457
130490197.80143963,0.04438752529423998,0.044402117784925525,0.04251438893421523
155222535.74270415,0.043122719911910676,0.043136099328025944,0.04135232152373477
184642494.28955388,0.04189391111836896,0.04190617830865487,0.04022068322215627
219638537.24165425,0.04070007806800886,0.0407113254964139,0.039118749386799455
261267522.55633265,0.03954022856394757,0.03955054100685375,0.03804580871346303
310786618.77820015,0.03841339827929821,0.038422853464755755,0.037001163212460615
369691270.7195017,0.037318649997455176,0.03732731919126849,0.03598412816948906
439760360.9302712,0.036255072871180544,0.0362630214142199,0.034994032092347735
523109930.80562365,0.035221781700084435,0.03522906950094408,0.034030216644485585
622257083.6730206,0.03421791622631193,0.0342245982129811,0.033092036566313196
740195999.6915622,0.03324264044804657,0.033248766982026744,0.03217885958517739
880488358.1643447,0.032295141950549486,0.03230075920652577,0.03129006631485623
1047370897.9594487,0.03137463125437204,0.03137978156832077,0.030425050145394573
1245883364.295003,0.030480341180439522,0.030485063368784655,0.029583217124062557
1482020705.798854,0.02961152623164881,0.029615855883881253,0.028763985828182567
1762914118.0959444,0.028767461990651638,0.028771431737614664,0.027966787230534928
2097046401.3232222,0.02794744453347402,0.027951084293342806,0.02719106455801701
2494508135.230306,0.027150789858638766,0.027154127062445976,0.026436273144197213
2967302408.1888604,0.02637683333144747,0.026379893129855756,0.02570188027637232
3529707302.730643,0.025624929143073592,0.02562773459596332,0.024987365037704438
4198707084.443906,0.024894449784161807,0.024897022034440285,0.024292218144983474
4994505115.85512,0.02418478553254364,0.024187143965518444,0.023615941782531125
5941133984.965015,0.02349534395479379,0.02349750634428746,0.02295804943273338
7067181273.927477,0.022825549421262595,0.022827532063582644,0.022318065703661495
8406652885.618282,0.022174842634279858,0.02217666047104645,0.021695526154213867
10000000000.0,0.021542680169193976,0.02154434689995977,0.021089977117186392

